DAHash: Distribution Aware Tuning of Password Hashing Costs

An attacker who breaks into an authentication server and steals all of the cryptographic password hashes is able to mount an offline-brute force attack against each user's password. Offline brute-force attacks against passwords are increasingly commonplace and the danger is amplified by the well documented human tendency to select low-entropy password and/or reuse these passwords across multiple accounts. Moderately hard password hashing functions are often deployed to help protect passwords against offline attacks by increasing the attacker's guessing cost. However, there is a limit to how "hard" one can make the password hash function as authentication servers are resource constrained and must avoid introducing substantial authentication delay. Observing that there is a wide gap in the strength of passwords selected by different users we introduce DAHash (Distribution Aware Password Hashing) a novel mechanism which reduces the number of passwords that an attacker will crack. Our key insight ishat a resource-constrained authentication server can dynamically tune the hardness parameters of a password hash function based on the (estimated) strength of the user's password. We introduce a Stackelberg game to model the interaction between a defender (authentication server) and an offline attacker. Our model allows the defender to optimize the parameters of DAHash e.g., specify how much effort is spent to hash weak/moderate/high strength passwords. We use several large scale password frequency datasets to empirically evaluate the effectiveness of our differentiated cost password hashing mechanism. We find that the defender who uses our mechanism can reduce the fraction of passwords that would be cracked by a rational offline attacker by around 15%.

==> empirical/benchmark/bfield.dat <==
1000 0.00712917
2000 0.0114229
3000 0.0165873
4000 0.0216444
5000 0.0257533
6000 0.0286072
7000 0.0327254
8000 0.0363722
9000 0.0384997
10000 0.0415163
20000 0.0644619
30000 0.0813209
40000 0.0943723
50000 0.108217
60000 0.121211
70000 0.128728
80000 0.138443
90000 0.138443
100000 0.152204
200000 1
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/benchmark/brazzers.dat <==
1000 0.016038
2000 0.0225191
3000 0.0296268
4000 0.0333065
5000 0.0404326
6000 0.0493229
7000 0.0558342
8000 0.0598553
9000 0.0654516
10000 0.0699989
20000 0.104983
30000 0.13016
40000 0.148909
50000 0.163617
60000 0.17754
70000 0.190031
80000 0.196643
90000 0.204344
100000 0.213903
200000 0.289936
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/benchmark/clixsense.dat <==
1000 0.00952608
2000 0.0144223
3000 0.016411
4000 0.016977
5000 0.01815
6000 0.0193491
7000 0.0205464
8000 0.022127
9000 0.0233954
10000 0.0247101
20000 0.036103
30000 0.0571434
40000 0.0680886
50000 0.0762995
60000 0.0848776
70000 0.09134
80000 0.0957179
90000 0.100746
100000 0.106895
200000 0.141145
300000 0.163091
400000 0.189961
500000 0.212537
600000 0.250351
700000 0.250351
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/benchmark/csdn.dat <==
1000 0.104361
2000 0.11558
3000 0.124096
4000 0.126476
5000 0.128995
6000 0.13077
7000 0.132127
8000 0.133858
9000 0.135077
10000 0.136779
20000 0.145678
30000 0.155153
40000 0.165871
50000 0.176211
60000 0.18526
70000 0.195813
80000 0.202746
90000 0.209153
100000 0.213568
200000 0.234931
300000 0.245973
400000 0.256977
500000 0.263588
600000 0.272536
700000 0.278681
800000 0.286753
900000 0.286753
1e+06 0.298409
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/benchmark/linkedin.dat <==
1000 0.00878875
2000 0.0119224
3000 0.0135105
4000 0.015896
5000 0.0193232
6000 0.0207479
7000 0.0225388
8000 0.0251684
9000 0.0300855
10000 0.0347614
20000 0.0521605
30000 0.0640544
40000 0.0733375
50000 0.0810903
60000 0.0878507
70000 0.0935429
80000 0.0982889
90000 0.102759
100000 0.106998
200000 0.135169
300000 0.152669
400000 0.165844
500000 0.176361
600000 0.185214
700000 0.193035
800000 0.200108
900000 0.207282
1e+06 0.21421
2e+06 0.262645
3e+06 0.290858
4e+06 0.312803
5e+06 0.327521
6e+06 0.339633
7e+06 0.350537
8e+06 0.363815
9e+06 0.368907
1e+07 0.380797
2e+07 0.45729
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/benchmark/neopets.dat <==
1000 0
2000 0.000696166
3000 0.00104874
4000 0.0022269
5000 0.00247015
6000 0.00299796
7000 0.0045024
8000 0.00596924
9000 0.00763433
10000 0.00937271
20000 0.0263875
30000 0.0404195
40000 0.0507388
50000 0.0608442
60000 0.0700353
70000 0.0784601
80000 0.085313
90000 0.0918545
100000 0.0973567
200000 0.138242
300000 0.166848
400000 0.190541
500000 0.210897
600000 0.226555
700000 0.240676
800000 0.2538
900000 0.264682
1e+06 0.274303
2e+06 0.340816
3e+06 0.380463
4e+06 0.421439
5e+06 0.446323
6e+06 0.462304
7e+06 0.507293
8e+06 0.507293
9e+06 0.541604
1e+07 0.592617
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/benchmark/rockyou.dat <==
1000 0.0180748
2000 0.0210209
3000 0.0292784
4000 0.0372556
5000 0.0441965
6000 0.0502635
7000 0.0580044
8000 0.062747
9000 0.0684736
10000 0.0730609
20000 0.108266
30000 0.131422
40000 0.147652
50000 0.16009
60000 0.169655
70000 0.178761
80000 0.186142
90000 0.193021
100000 0.199288
200000 0.242927
300000 0.274245
400000 0.297863
500000 0.317303
600000 0.332299
700000 0.346126
800000 0.357055
900000 0.369611
1e+06 0.376634
2e+06 0.435957
3e+06 0.479167
4e+06 0.495924
5e+06 0.518411
6e+06 0.554284
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/benchmark/webhost.dat <==
1000 0.00163194
2000 0.00843459
3000 0.0111343
4000 0.0136115
5000 0.0162806
6000 0.0173264
7000 0.0179501
8000 0.0191437
9000 0.0204199
10000 0.0213568
20000 0.0267428
30000 0.0301661
40000 0.0333998
50000 0.0357216
60000 0.0378055
70000 0.0398116
80000 0.0416642
90000 0.0434272
100000 0.0450905
200000 0.057093
300000 0.0659573
400000 0.0735293
500000 0.0798716
600000 0.086192
700000 0.0931002
800000 0.0973816
900000 0.102542
1e+06 0.10912
2e+06 0.158503
3e+06 0.231178
4e+06 0.286106
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/benchmark/yahoo.dat <==
1000 0.0130193
2000 0.0188513
3000 0.0211013
4000 0.0240261
5000 0.0273839
6000 0.0301789
7000 0.0346581
8000 0.0387449
9000 0.0413373
10000 0.044151
20000 0.0656943
30000 0.0803341
40000 0.09181
50000 0.101412
60000 0.109265
70000 0.116352
80000 0.122769
90000 0.127819
100000 0.132373
200000 0.16559
300000 0.187903
400000 0.206915
500000 0.224601
600000 0.239523
700000 0.251187
800000 0.263239
900000 0.273606
1e+06 0.282625
2e+06 0.342187
3e+06 0.373372
4e+06 0.396265
5e+06 0.411368
6e+06 0.430698
7e+06 0.443029
8e+06 0.458349
9e+06 0.458349
1e+07 0.478853
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau3/bfield.dat <==
1000 0.00478358
2000 0.00478358
3000 0.00478358
4000 0.00478358
5000 0.00609593
6000 0.00712917
7000 0.00801638
8000 0.00801638
9000 0.00869104
10000 0.00869104
20000 0.0187203
30000 0.026319
40000 0.034084
50000 0.0398472
60000 0.0462
70000 0.0523089
80000 0.061536
90000 0.0705061
100000 0.0770087
200000 0.152204
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau3/brazzers.dat <==
1000 0.0104061
2000 0.0137238
3000 0.0137238
4000 0.016038
5000 0.017019
6000 0.0177396
7000 0.0208823
8000 0.0225191
9000 0.0258001
10000 0.0278701
20000 0.0404326
30000 0.0582899
40000 0.0711916
50000 0.0834213
60000 0.0951551
70000 0.106445
80000 0.11856
90000 0.128089
100000 0.136762
200000 0.225277
300000 0.289936
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau3/clixsense.dat <==
1000 0.00804399
2000 0.00804399
3000 0.00804399
4000 0.00952608
5000 0.00952608
6000 0.0104678
7000 0.0122055
8000 0.0122055
9000 0.0144223
10000 0.0133604
20000 0.016977
30000 0.01815
40000 0.020963
50000 0.0233954
60000 0.0255493
70000 0.0279537
80000 0.0302813
90000 0.0321476
100000 0.0346591
200000 0.0712449
300000 0.0957179
400000 0.120337
500000 0.163091
600000 0.163091
700000 0.163091
800000 0.189961
900000 0.345077
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau3/csdn.dat <==
1000 0.0941303
2000 0.102345
3000 0.102345
4000 0.103433
5000 0.107656
6000 0.108983
7000 0.111228
8000 0.115131
9000 0.116455
10000 0.119187
20000 0.12864
30000 0.132728
40000 0.136865
50000 0.139842
60000 0.141949
70000 0.144578
80000 0.147028
90000 0.149721
100000 0.153467
200000 0.198898
300000 0.220817
400000 0.220817
500000 0.221595
600000 0.22716
700000 0.232793
800000 0.237493
900000 0.241454
1e+06 0.245973
2e+06 0.442817
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau3/linkedin.dat <==
1000 0.00651741
2000 0.00651741
3000 0.00770788
4000 0.00964885
5000 0.00964885
6000 0.0108339
7000 0.0124127
8000 0.0128476
9000 0.0128476
10000 0.0141506
20000 0.0207479
30000 0.0298695
40000 0.0392687
50000 0.0448026
60000 0.0492681
70000 0.053457
80000 0.057954
90000 0.0606339
100000 0.0639292
200000 0.0877288
300000 0.102589
400000 0.114585
500000 0.12399
600000 0.13202
700000 0.138753
800000 0.145038
900000 0.150654
1e+06 0.155992
2e+06 0.195833
3e+06 0.232427
4e+06 0.277057
5e+06 0.277057
6e+06 0.277057
7e+06 0.277057
8e+06 0.278303
9e+06 0.287846
1e+07 0.297346
2e+07 0.363815
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau3/neopets.dat <==
1000 0
2000 0
3000 0
4000 0
5000 0.000696166
6000 0.000696166
7000 0.000696166
8000 0.000696166
9000 0.00104874
10000 0.00169523
20000 0.00316014
30000 0.0080603
40000 0.014087
50000 0.0189725
60000 0.0250901
70000 0.0296102
80000 0.0344837
90000 0.0384789
100000 0.0421798
200000 0.0735168
300000 0.0962709
400000 0.113417
500000 0.128387
600000 0.141259
700000 0.153679
800000 0.165406
900000 0.177043
1e+06 0.188828
2e+06 0.29524
3e+06 0.29524
4e+06 0.302019
5e+06 0.326637
6e+06 0.349032
7e+06 0.368564
8e+06 0.387155
9e+06 0.411414
1e+07 0.432896
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau3/rockyou.dat <==
1000 0.0136978
2000 0.0170537
3000 0.0180748
4000 0.0180748
5000 0.0200126
6000 0.0210209
7000 0.0249634
8000 0.0269236
9000 0.0299242
10000 0.0322933
20000 0.0552759
30000 0.0741578
40000 0.08694
50000 0.0992217
60000 0.10941
70000 0.118861
80000 0.126538
90000 0.133731
100000 0.139869
200000 0.181889
300000 0.210139
400000 0.232841
500000 0.254225
600000 0.278167
700000 0.317303
800000 0.317303
900000 0.317303
1e+06 0.317303
2e+06 0.346126
3e+06 0.388876
4e+06 0.414735
5e+06 0.444607
6e+06 0.479167
7e+06 0.495924
8e+06 0.635479
9e+06 0.635479
1e+07 0.635479
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau3/webhost.dat <==
1000 0
2000 0
3000 0.00163194
4000 0.00163194
5000 0.00262167
6000 0.00341236
7000 0.00550125
8000 0.00790535
9000 0.00843459
10000 0.00843459
20000 0.0150135
30000 0.0177997
40000 0.0203093
50000 0.0216387
60000 0.0226644
70000 0.0238525
80000 0.0248136
90000 0.0263468
100000 0.0273545
200000 0.0340748
300000 0.0386572
400000 0.0427643
500000 0.0461539
600000 0.049327
700000 0.0519643
800000 0.0548405
900000 0.0576197
1e+06 0.060265
2e+06 0.086192
3e+06 0.122964
4e+06 0.197143
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau3/yahoo.dat <==
1000 0.0108687
2000 0.0130193
3000 0.0130193
4000 0.0163026
5000 0.0183376
6000 0.0183376
7000 0.0188513
8000 0.0196878
9000 0.0204085
10000 0.0211013
20000 0.0314529
30000 0.0419649
40000 0.0499428
50000 0.0561625
60000 0.0627605
70000 0.0680716
80000 0.0729812
90000 0.0770412
100000 0.0814549
200000 0.111342
300000 0.130765
400000 0.145037
500000 0.157578
600000 0.168262
700000 0.178362
800000 0.187903
900000 0.197427
1e+06 0.207928
2e+06 0.28593
3e+06 0.28593
4e+06 0.302332
5e+06 0.325042
6e+06 0.342187
7e+06 0.356185
8e+06 0.368658
9e+06 0.383853
1e+07 0.38977
2e+07 0.575013
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau5/bfield.dat <==
1000 0
2000 0
3000 0.00478358
4000 0.00478358
5000 0.00478358
6000 0.00478358
7000 0.00478358
8000 0.00478358
9000 0.00609593
10000 0.00609593
20000 0.00869104
30000 0.0159219
40000 0.0211528
50000 0.0277551
60000 0.0685542
70000 0.0685542
80000 0.0685542
90000 0.0685542
100000 0.0685542
200000 0.20821
300000 1
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau5/brazzers.dat <==
1000 0
2000 0.0137238
3000 0.0137238
4000 0.0137238
5000 0.0137238
6000 0.0149771
7000 0.016038
8000 0.017019
9000 0.0177396
10000 0.0177396
20000 0.0289699
30000 0.0360841
40000 0.0516057
50000 0.112455
60000 0.112455
70000 0.112455
80000 0.112455
90000 0.112455
100000 0.112455
200000 0.225277
300000 0.343495
400000 1
500000 1
600000 1
700000 1
800000 1
900000 1
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau5/clixsense.dat <==
1000 0
2000 0.00804399
3000 0.00804399
4000 0.00804399
5000 0.00804399
6000 0.00804399
7000 0.00952608
8000 0.00952608
9000 0.00952608
10000 0.00952608
20000 0.0144223
30000 0.016977
40000 0.01815
50000 0.01815
60000 0.0195057
70000 0.0208254
80000 0.0227241
90000 0.0236073
100000 0.0260761
200000 0.0813037
300000 0.0813037
400000 0.0874071
500000 0.163091
600000 0.163091
700000 0.250351
800000 0.345077
900000 0.345077
1e+06 1
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau5/csdn.dat <==
1000 0.0886932
2000 0.104361
3000 0.104361
4000 0.104361
5000 0.104361
6000 0.104361
7000 0.104361
8000 0.104361
9000 0.106074
10000 0.107656
20000 0.119187
30000 0.126245
40000 0.128995
50000 0.131055
60000 0.133528
70000 0.134788
80000 0.136865
90000 0.138581
100000 0.139842
200000 0.15535
300000 0.182642
400000 0.210441
500000 0.210441
600000 0.210441
700000 0.214353
800000 0.220014
900000 0.225436
1e+06 0.229743
2e+06 1
3e+06 1
4e+06 1
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau5/linkedin.dat <==
1000 0.00651741
2000 0.00651741
3000 0.00651741
4000 0.00651741
5000 0.00651741
6000 0.00964885
7000 0.00878875
8000 0.00964885
9000 0.00964885
10000 0.00964885
20000 0.0135105
30000 0.0165762
40000 0.0207479
50000 0.0242957
60000 0.0316908
70000 0.0367122
80000 0.0402986
90000 0.0433441
100000 0.0456787
200000 0.0678348
300000 0.0848093
400000 0.0992378
500000 0.112831
600000 0.135551
700000 0.135551
800000 0.135551
900000 0.135551
1e+06 0.135551
2e+06 0.156776
3e+06 0.17978
4e+06 0.200108
5e+06 0.271142
6e+06 0.271142
7e+06 0.271142
8e+06 0.271142
9e+06 0.271142
1e+07 0.271142
2e+07 0.412486
3e+07 0.556152
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau5/neopets.dat <==
1000 0
2000 0
3000 0
4000 0
5000 0.000696166
6000 0
7000 0.000696166
8000 0.000696166
9000 0.000696166
10000 0.000696166
20000 0.00196669
30000 0.00265837
40000 0.00518873
50000 0.00774395
60000 0.0111398
70000 0.0147712
80000 0.0173856
90000 0.0212996
100000 0.0250389
200000 0.0510465
300000 0.0739211
400000 0.0937445
500000 0.168392
600000 0.168392
700000 0.168392
800000 0.168392
900000 0.168392
1e+06 0.168392
2e+06 0.197753
3e+06 0.251254
4e+06 0.337026
5e+06 0.337026
6e+06 0.337026
7e+06 0.337026
8e+06 0.507293
9e+06 0.507293
1e+07 0.507293
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau5/rockyou.dat <==
1000 0.00891714
2000 0.00891714
3000 0.0170537
4000 0.0180748
5000 0.0180748
6000 0.0180748
7000 0.0180748
8000 0.0180748
9000 0.0200126
10000 0.0200126
20000 0.0334018
30000 0.0476409
40000 0.0611898
50000 0.0730609
60000 0.0834327
70000 0.0935905
80000 0.103615
90000 0.154589
100000 0.154589
200000 0.154589
300000 0.165581
400000 0.18334
500000 0.199111
600000 0.212846
700000 0.225818
800000 0.238322
900000 0.250492
1e+06 0.3093
2e+06 0.3093
3e+06 0.346126
4e+06 0.388876
5e+06 0.435957
6e+06 0.465732
7e+06 0.465732
8e+06 0.465732
9e+06 0.479167
1e+07 0.635479
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau5/webhost.dat <==
1000 0
2000 0
3000 0
4000 0
5000 0
6000 0.00163194
7000 0.00163194
8000 0.00163194
9000 0.00163194
10000 0.00163194
20000 0.00843459
30000 0.0111343
40000 0.012846
50000 0.0156775
60000 0.0168282
70000 0.0179501
80000 0.0190198
90000 0.0203093
100000 0.0210592
200000 0.0263468
300000 0.0299707
400000 0.033472
500000 0.0361398
600000 0.0385068
700000 0.0411045
800000 0.0437014
900000 0.0459505
1e+06 0.0485804
2e+06 0.086192
3e+06 0.086192
4e+06 0.174769
5e+06 1
6e+06 1
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> empirical/tau5/yahoo.dat <==
1000 0.0108687
2000 0.0108687
3000 0.0130193
4000 0.0130193
5000 0.0130193
6000 0.0130193
7000 0.0130193
8000 0.0170396
9000 0.0170396
10000 0.0183376
20000 0.0211013
30000 0.0271876
40000 0.0322242
50000 0.039457
60000 0.0443421
70000 0.0481092
80000 0.0517626
90000 0.0561012
100000 0.0596094
200000 0.0925292
300000 0.142884
400000 0.142884
500000 0.142884
600000 0.142884
700000 0.142884
800000 0.147048
900000 0.153513
1e+06 0.159388
2e+06 0.28593
3e+06 0.28593
4e+06 0.28593
5e+06 0.28593
6e+06 0.298416
7e+06 0.317681
8e+06 0.333193
9e+06 0.348817
1e+07 0.430698
2e+07 0.430698
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> monte/benchmark/000webhost.dat <==
2000 0
4000 0
6000 0
8000 0
10000 0.00176
20000 0.00176
40000 0.00384
60000 0.00384
80000 0.00672
100000 0.00792
200000 0.01056
400000 0.01448
600000 0.018
800000 0.02416
1e+06 0.02584
2e+06 0.03384
4e+06 0.04664
6e+06 0.058
8e+06 0.06416
1e+07 0.06872
2e+07 0.0768
4e+07 0.09072
6e+07 0.10936
8e+07 0.12408
1e+08 0.14664
2e+08 0.1988
4e+08 0.23664
6e+08 0.25048
8e+08 0.25624
1e+09 0.26672
2e+09 0.28688
4e+09 0.3116
6e+09 0.32696
8e+09 0.33184
1e+10 0.34696
2e+10 0.37304
4e+10 0.3964
6e+10 0.40528
8e+10 0.42472
1e+11 0.43424
2e+11 0.4468
4e+11 0.4756
6e+11 0.4804
8e+11 0.49616
1e+12 0.51144
2e+12 0.526
4e+12 0.5516
6e+12 0.578
8e+12 0.58728
1e+13 0.59848
2e+13 0.61728
4e+13 0.64496
6e+13 0.66112
8e+13 0.67648
1e+14 0.6812
2e+14 0.69232
4e+14 0.718
6e+14 0.73376
8e+14 0.73656
1e+15 0.7396
2e+15 0.75152
4e+15 0.76432
6e+15 0.76432
8e+15 0.76432
1e+16 0.76432


==> monte/benchmark/bfield.dat <==
2000 0.01224
4000 0.01224
6000 0.01224
8000 0.01224
10000 0.0228
20000 0.03688
40000 0.05648
60000 0.0736
80000 0.0932
100000 0.09808
200000 0.11856
400000 0.156
600000 0.17448
800000 0.18488
1e+06 0.19664
2e+06 0.24152
4e+06 0.26784
6e+06 0.2788
8e+06 0.2832
1e+07 0.29864
2e+07 0.30776
4e+07 0.39208
6e+07 0.45024
8e+07 0.46768
1e+08 0.48608
2e+08 0.53328
4e+08 0.55672
6e+08 0.57816
8e+08 0.59008
1e+09 0.60232
2e+09 0.634
4e+09 0.67136
6e+09 0.69432
8e+09 0.70592
1e+10 0.70592
2e+10 0.72384
4e+10 0.74992
6e+10 0.76856
8e+10 0.7724
1e+11 0.77592
2e+11 0.79968
4e+11 0.82384
6e+11 0.83512
8e+11 0.8416
1e+12 0.84512
2e+12 0.85928
4e+12 0.87736
6e+12 0.88272
8e+12 0.89072
1e+13 0.89544
2e+13 0.91704
4e+13 0.91888
6e+13 0.9248
8e+13 0.92616
1e+14 0.93248
2e+14 0.94664
4e+14 0.95088
6e+14 0.95336
8e+14 0.95824
1e+15 0.9608
2e+15 0.96296
4e+15 0.96296
6e+15 0.96296
8e+15 0.96296
1e+16 0.96296


==> monte/benchmark/brazzers.dat <==
2000 0.01368
4000 0.01368
6000 0.02336
8000 0.03864
10000 0.05344
20000 0.07112
40000 0.09624
60000 0.126
80000 0.14688
100000 0.16896
200000 0.19184
400000 0.25176
600000 0.26016
800000 0.26688
1e+06 0.28576
2e+06 0.33664
4e+06 0.36088
6e+06 0.37928
8e+06 0.39088
1e+07 0.39088
2e+07 0.43888
4e+07 0.58448
6e+07 0.58552
8e+07 0.62128
1e+08 0.6316
2e+08 0.66088
4e+08 0.70512
6e+08 0.7112
8e+08 0.71688
1e+09 0.73216
2e+09 0.75456
4e+09 0.78816
6e+09 0.80224
8e+09 0.81064
1e+10 0.8156
2e+10 0.8356
4e+10 0.85232
6e+10 0.86264
8e+10 0.86568
1e+11 0.87424
2e+11 0.8884
4e+11 0.90008
6e+11 0.90728
8e+11 0.91152
1e+12 0.91392
2e+12 0.92296
4e+12 0.93224
6e+12 0.93224
8e+12 0.9348
1e+13 0.9348
2e+13 0.94288
4e+13 0.95
6e+13 0.95208
8e+13 0.95592
1e+14 0.9584
2e+14 0.96368
4e+14 0.96608
6e+14 0.96688
8e+14 0.97008
1e+15 0.97048
2e+15 0.9708
4e+15 0.97216
6e+15 0.97216
8e+15 0.97216
1e+16 0.97216


==> monte/benchmark/clixsense.dat <==
2000 0.01576
4000 0.01576
6000 0.01576
8000 0.01576
10000 0.01576
20000 0.03512
40000 0.04824
60000 0.05864
80000 0.07544
100000 0.0852
200000 0.11352
400000 0.14376
600000 0.1584
800000 0.16456
1e+06 0.18008
2e+06 0.21784
4e+06 0.2568
6e+06 0.2568
8e+06 0.26112
1e+07 0.27752
2e+07 0.32416
4e+07 0.36848
6e+07 0.42912
8e+07 0.45048
1e+08 0.45048
2e+08 0.49344
4e+08 0.53208
6e+08 0.53928
8e+08 0.55776
1e+09 0.57912
2e+09 0.5972
4e+09 0.634
6e+09 0.656
8e+09 0.66152
1e+10 0.6732
2e+10 0.70488
4e+10 0.72952
6e+10 0.7448
8e+10 0.74968
1e+11 0.75888
2e+11 0.78592
4e+11 0.80736
6e+11 0.81984
8e+11 0.82712
1e+12 0.83024
2e+12 0.85448
4e+12 0.86632
6e+12 0.87248
8e+12 0.87456
1e+13 0.87688
2e+13 0.88752
4e+13 0.90168
6e+13 0.90584
8e+13 0.91136
1e+14 0.91136
2e+14 0.92024
4e+14 0.92776
6e+14 0.93392
8e+14 0.93512
1e+15 0.93624
2e+15 0.94048
4e+15 0.94224
6e+15 0.94224
8e+15 0.94224
1e+16 0.94224


==> monte/benchmark/csdn.dat <==
2000 0.07344
4000 0.08968
6000 0.08968
8000 0.08968
10000 0.08968
20000 0.09904
40000 0.10632
60000 0.11024
80000 0.11256
100000 0.1148
200000 0.12272
400000 0.12656
600000 0.13184
800000 0.13896
1e+06 0.1412
2e+06 0.1444
4e+06 0.17408
6e+06 0.19536
8e+06 0.19968
1e+07 0.2016
2e+07 0.2028
4e+07 0.25544
6e+07 0.25544
8e+07 0.27176
1e+08 0.28128
2e+08 0.28176
4e+08 0.3004
6e+08 0.31312
8e+08 0.32056
1e+09 0.32856
2e+09 0.39096
4e+09 0.43928
6e+09 0.43928
8e+09 0.44496
1e+10 0.46728
2e+10 0.51936
4e+10 0.57168
6e+10 0.5864
8e+10 0.59328
1e+11 0.59944
2e+11 0.63464
4e+11 0.67624
6e+11 0.70528
8e+11 0.71952
1e+12 0.73216
2e+12 0.74976
4e+12 0.78104
6e+12 0.78944
8e+12 0.80224
1e+13 0.80224
2e+13 0.82504
4e+13 0.84576
6e+13 0.852
8e+13 0.85824
1e+14 0.85824
2e+14 0.87424
4e+14 0.89232
6e+14 0.8968
8e+14 0.8968
1e+15 0.90112
2e+15 0.91256
4e+15 0.91256
6e+15 0.91256
8e+15 0.91256
1e+16 0.91256


==> monte/benchmark/neopets.dat <==
2000 0
4000 0
6000 0
8000 0
10000 0
20000 0.00368
40000 0.01024
60000 0.01872
80000 0.02576
100000 0.03072
200000 0.05072
400000 0.08016
600000 0.0992
800000 0.1096
1e+06 0.12656
2e+06 0.18472
4e+06 0.21568
6e+06 0.22296
8e+06 0.24888
1e+07 0.24888
2e+07 0.30816
4e+07 0.4076
6e+07 0.52192
8e+07 0.52192
1e+08 0.53744
2e+08 0.5908
4e+08 0.62944
6e+08 0.65416
8e+08 0.66144
1e+09 0.6836
2e+09 0.71064
4e+09 0.73104
6e+09 0.74608
8e+09 0.75592
1e+10 0.7596
2e+10 0.78264
4e+10 0.7976
6e+10 0.8084
8e+10 0.81888
1e+11 0.82216
2e+11 0.84536
4e+11 0.85888
6e+11 0.8712
8e+11 0.87392
1e+12 0.87392
2e+12 0.88888
4e+12 0.90512
6e+12 0.9096
8e+12 0.91144
1e+13 0.91712
2e+13 0.92712
4e+13 0.93576
6e+13 0.93704
8e+13 0.93816
1e+14 0.94216
2e+14 0.95016
4e+14 0.95656
6e+14 0.95768
8e+14 0.95768
1e+15 0.96192
2e+15 0.96512
4e+15 0.96512
6e+15 0.96512
8e+15 0.96512
1e+16 0.96512


==> monte/pergroup/bfield_pergroup.dat <==
1000 0.00478358 0.0314287 0 0
2000 0.00478358 0.0314287 0 0
3000 0.00478358 0.0314287 0 0
4000 0.00478358 0.0314287 0 0
5000 0.00609593 0.040051 0 0
6000 0.00712917 0.0468395 0 0
7000 0.00801638 0.0526687 0 0
8000 0.00801638 0.0526687 0 0
9000 0.00869104 0.0571012 0 0
10000 0.00869104 0.0571012 0 0
20000 0.0187203 0.122995 0 0
30000 0.026319 0.172919 0 0
40000 0.034084 0.223936 0 0
50000 0.0398472 0.261801 0 0
60000 0.0462 0.30354 0 0
70000 0.0523089 0.343676 0 0
80000 0.061536 0.404299 0 0
90000 0.0705061 0.463234 0 0
100000 0.0770087 0.505957 0 0
200000 0.152204 1 0 0
300000 1 1 1 1
400000 1 1 1 1
500000 1 1 1 1
600000 1 1 1 1
700000 1 1 1 1
800000 1 1 1 1
900000 1 1 1 1
1e+06 1 1 1 1
2e+06 1 1 1 1
3e+06 1 1 1 1
4e+06 1 1 1 1
5e+06 1 1 1 1
6e+06 1 1 1 1
7e+06 1 1 1 1
8e+06 1 1 1 1
9e+06 1 1 1 1
1e+07 1 1 1 1
2e+07 1 1 1 1
3e+07 1 1 1 1
4e+07 1 1 1 1
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> monte/pergroup/brazzers_pergroup.dat <==
1000 0.0104061 0.0461922 0 0
2000 0.0137238 0.0609198 0 0
3000 0.0137238 0.0609198 0 0
4000 0.016038 0.0711922 0 0
5000 0.017019 0.0755467 0 0
6000 0.0177396 0.0787454 0 0
7000 0.0208823 0.0926961 0 0
8000 0.0225191 0.0999616 0 0
9000 0.0258001 0.114526 0 0
10000 0.0278701 0.123715 0 0
20000 0.0404326 0.179479 0 0
30000 0.0582899 0.258747 0 0
40000 0.0711916 0.316018 0 0
50000 0.0834213 0.370305 0 0
60000 0.0951551 0.422391 0 0
70000 0.106445 0.472506 0 0
80000 0.11856 0.526285 0 0
90000 0.128089 0.568583 0 0
100000 0.136762 0.607083 0 0
200000 0.225277 1 0 0
300000 0.289936 1 0.264868 0
400000 1 1 1 1
500000 1 1 1 1
600000 1 1 1 1
700000 1 1 1 1
800000 1 1 1 1
900000 1 1 1 1
1e+06 1 1 1 1
2e+06 1 1 1 1
3e+06 1 1 1 1
4e+06 1 1 1 1
5e+06 1 1 1 1
6e+06 1 1 1 1
7e+06 1 1 1 1
8e+06 1 1 1 1
9e+06 1 1 1 1
1e+07 1 1 1 1
2e+07 1 1 1 1
3e+07 1 1 1 1
4e+07 1 1 1 1
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> monte/pergroup/clixsense_pergroup.dat <==
1000 0.00804399 0.049322 0 0
2000 0.00804399 0.049322 0 0
3000 0.00804399 0.049322 0 0
4000 0.00952608 0.0584095 0 0
5000 0.00952608 0.0584095 0 0
6000 0.0104678 0.0641837 0 0
7000 0.0122055 0.0748383 0 0
8000 0.0122055 0.0748383 0 0
9000 0.0144223 0.0884309 0 0
10000 0.0133604 0.0819201 0 0
20000 0.016977 0.104095 0 0
30000 0.01815 0.111288 0 0
40000 0.020963 0.128536 0 0
50000 0.0233954 0.14345 0 0
60000 0.0255493 0.156656 0 0
70000 0.0279537 0.171399 0 0
80000 0.0302813 0.185671 0 0
90000 0.0321476 0.197114 0 0
100000 0.0346591 0.212514 0 0
200000 0.0712449 0.436841 0 0
300000 0.0957179 0.586898 0 0
400000 0.120337 0.737852 0 0
500000 0.163091 1 0 0
600000 0.163091 1 0 0
700000 0.163091 1 0 0
800000 0.189961 1 0.147648 0
900000 0.345077 1 1 0
1e+06 1 1 1 0.79091
2e+06 1 1 1 1
3e+06 1 1 1 1
4e+06 1 1 1 1
5e+06 1 1 1 1
6e+06 1 1 1 1
7e+06 1 1 1 1
8e+06 1 1 1 1
9e+06 1 1 1 1
1e+07 1 1 1 1
2e+07 1 1 1 1
3e+07 1 1 1 1
4e+07 1 1 1 1
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> monte/pergroup/csdn_pergroup.dat <==
1000 0.0941303 0.426282 0 0
2000 0.102345 0.463484 0 0
3000 0.102345 0.463484 0 0
4000 0.103433 0.468412 0 0
5000 0.107656 0.487536 0 0
6000 0.108983 0.493546 0 0
7000 0.111228 0.503709 0 0
8000 0.115131 0.521388 0 0
9000 0.116455 0.527381 0 0
10000 0.119187 0.539753 0 0
20000 0.12864 0.582563 0 0
30000 0.132728 0.601078 0 0
40000 0.136865 0.619812 0 0
50000 0.139842 0.633294 0 0
60000 0.141949 0.642834 0 0
70000 0.144578 0.654739 0 0
80000 0.147028 0.665834 0 0
90000 0.149721 0.678031 0 0
100000 0.153467 0.694994 0 0
200000 0.198898 0.886767 0.0138931 0
300000 0.220817 1 0 0
400000 0.220817 1 0 0
500000 0.221595 1 0.00350358 0
600000 0.22716 1 0.0285703 0
700000 0.232793 1 0.0539474 0
800000 0.237493 1 0.075116 0
900000 0.241454 1 0.0929569 0
1e+06 0.245973 1 0.113316 0
2e+06 0.442817 1 1 0
3e+06 1 1 1 1
4e+06 1 1 1 1
5e+06 1 1 1 1
6e+06 1 1 1 1
7e+06 1 1 1 1
8e+06 1 1 1 1
9e+06 1 1 1 1
1e+07 1 1 1 1
2e+07 1 1 1 1
3e+07 1 1 1 1
4e+07 1 1 1 1
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> monte/pergroup/linkedin_pergroup.dat <==
1000 1 1 1 1
2000 1 1 1 1


==> monte/pergroup/neopets_pergroup.dat <==
1000 0 0 0 0
2000 0.000696166 0.00235797 0 0
3000 0.00104874 0.00355217 0 0
4000 0.0022269 0.00754267 0 0
5000 0.000696166 0.00235797 0 0
6000 0.000696166 0.00235797 0 0
7000 0.000696166 0.00235797 0 0
8000 0.000696166 0.00235797 0 0
9000 0.00104874 0.00355217 0 0
10000 0.00169523 0.00574188 0 0
20000 0.00316014 0.0107036 0 0
30000 0.0080603 0.0273008 0 0
40000 0.014087 0.0477139 0 0
50000 0.0189725 0.0642612 0 0
60000 0.0250901 0.084982 0 0
70000 0.0296102 0.100292 0 0
80000 0.0344837 0.116799 0 0
90000 0.0384789 0.130331 0 0
100000 0.0421798 0.142866 0 0
200000 0.0735168 0.249007 0 0
300000 0.0962709 0.326077 0 0
400000 0.113417 0.384153 0 0
500000 0.128387 0.434857 0 0
600000 0.141259 0.478456 0 0
700000 0.153679 0.520523 0 0
800000 0.165406 0.560241 0 0
900000 0.177043 0.599658 0 0
1e+06 0.188828 0.639573 0 0
2e+06 0.29524 1 0 0
3e+06 0.29524 1 0 0
4e+06 0.302019 1 0.0227975 0
5e+06 0.326637 1 0.10558 0
6e+06 0.349032 1 0.180887 0
7e+06 0.368564 1 0.24657 0
8e+06 0.387155 1 0.309085 0
9e+06 0.411414 1 0.390663 0
1e+07 0.432896 1 0.462901 0
2e+07 1 1 1 1
3e+07 1 1 1 1
4e+07 1 1 1 1
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> monte/pergroup/rockyou_pergroup.dat <==
1000 0.0136978 0.0431695 0 0
2000 0.0170537 0.0537458 0 0
3000 0.0180748 0.0569639 0 0
4000 0.0180748 0.0569639 0 0
5000 0.0200126 0.063071 0 0
6000 0.0210209 0.0662488 0 0
7000 0.0249634 0.078674 0 0
8000 0.0269236 0.0848516 0 0
9000 0.0299242 0.094308 0 0
10000 0.0322933 0.101774 0 0
20000 0.0552759 0.174206 0 0
30000 0.0741578 0.233713 0 0
40000 0.08694 0.273997 0 0
50000 0.0992217 0.312704 0 0
60000 0.10941 0.344814 0 0
70000 0.118861 0.3746 0 0
80000 0.126538 0.398793 0 0
90000 0.133731 0.421462 0 0
100000 0.139869 0.440805 0 0
200000 0.181889 0.573236 0 0
300000 0.210139 0.662266 0 0
400000 0.232841 0.733814 0 0
500000 0.254225 0.801206 0 0
600000 0.278167 0.876662 0 0
700000 0.317303 1 0 0
800000 0.317303 1 0 0
900000 0.317303 1 0 0
1e+06 0.317303 1 0 0
2e+06 0.346126 1 0.0905904 0
3e+06 0.388876 1 0.224948 0
4e+06 0.414735 1 0.306223 0
5e+06 0.444607 1 0.400108 0
6e+06 0.479167 1 0.508725 0
7e+06 0.495924 1 0.561391 0
8e+06 0.635479 1 1 0
9e+06 0.635479 1 1 0
1e+07 0.635479 1 1 0
2e+07 1 1 1 1
3e+07 1 1 1 1
4e+07 1 1 1 1
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> monte/pergroup/webhost_pergroup.dat <==
1000 0.00163194 0.00827796 0 0
2000 0.00843459 0.0427841 0 0
3000 0.00163194 0.00827796 0 0
4000 0.00163194 0.00827796 0 0
5000 0.00262167 0.0132983 0 0
6000 0.00341236 0.017309 0 0
7000 0.00550125 0.0279048 0 0
8000 0.00790535 0.0400995 0 0
9000 0.00843459 0.0427841 0 0
10000 0.00843459 0.0427841 0 0
20000 0.0150135 0.0761553 0 0
30000 0.0177997 0.0902881 0 0
40000 0.0203093 0.103018 0 0
50000 0.0216387 0.109761 0 0
60000 0.0226644 0.114964 0 0
70000 0.0238525 0.12099 0 0
80000 0.0248136 0.125866 0 0
90000 0.0263468 0.133643 0 0
100000 0.0273545 0.138754 0 0
200000 0.0340748 0.172843 0 0
300000 0.0386572 0.196087 0 0
400000 0.0427643 0.21692 0 0
500000 0.0461539 0.234113 0 0
600000 0.049327 0.250209 0 0
700000 0.0519643 0.263586 0 0
800000 0.0548405 0.278176 0 0
900000 0.0576197 0.292273 0 0
1e+06 0.060265 0.305691 0 0
2e+06 0.086192 0.437205 0 0
3e+06 0.122964 0.623727 0 0
4e+06 0.197143 1 0 0
5e+06 1 1 1 1
6e+06 1 1 1 1
7e+06 1 1 1 1
8e+06 1 1 1 1
9e+06 1 1 1 1
1e+07 1 1 1 1
2e+07 1 1 1 1
3e+07 1 1 1 1
4e+07 1 1 1 1
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> monte/pergroup/yahoo_pergroup.dat <==
1000 0.0108687 0.0380119 0 0
2000 0.0130193 0.0455331 0 0
3000 0.0130193 0.0455331 0 0
4000 0.0163026 0.0570161 0 0
5000 0.0183376 0.0641331 0 0
6000 0.0183376 0.0641331 0 0
7000 0.0188513 0.0659299 0 0
8000 0.0196878 0.0688553 0 0
9000 0.0204085 0.0713757 0 0
10000 0.0211013 0.073799 0 0
20000 0.0314529 0.110002 0 0
30000 0.0419649 0.146767 0 0
40000 0.0499428 0.174668 0 0
50000 0.0561625 0.19642 0 0
60000 0.0627605 0.219496 0 0
70000 0.0680716 0.238071 0 0
80000 0.0729812 0.255242 0 0
90000 0.0770412 0.269441 0 0
100000 0.0815145 0.284982 0 0
200000 0.111342 0.389404 0 0
300000 0.130765 0.457334 0 0
400000 0.145037 0.507247 0 0
500000 0.157578 0.551107 0 0
600000 0.168262 0.588472 0 0
700000 0.178362 0.623796 0 0
800000 0.187903 0.657164 0 0
900000 0.197427 0.690473 0 0
1e+06 0.207928 0.727199 0 0
2e+06 0.28593 1 0 0
3e+06 0.28593 1 0 0
4e+06 0.302332 1 0.0567371 0
5e+06 0.325042 1 0.135298 0
6e+06 0.342187 1 0.194607 0
7e+06 0.356185 1 0.243029 0
8e+06 0.368658 1 0.286175 0
9e+06 0.383853 1 0.338738 0
1e+07 0.38977 1 0.359206 0
2e+07 0.575013 1 1 0
3e+07 1 1 1 1
4e+07 1 1 1 1
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> monte/tau3/000webhost.dat <==
2000 0
4000 0
6000 0
8000 0
10000 0.00176
20000 0.00176
40000 0.00384
60000 0.00384
80000 0.00384
100000 0.00384
200000 0.00792
400000 0.01032
600000 0.01376
800000 0.01376
1e+06 0.01376
2e+06 0.02104
4e+06 0.03
6e+06 0.03752
8e+06 0.04304
1e+07 0.04928
2e+07 0.06648
4e+07 0.07384
6e+07 0.08072
8e+07 0.08776
1e+08 0.09072
2e+08 0.12408
4e+08 0.18928
6e+08 0.1988
8e+08 0.2288
1e+09 0.23664
2e+09 0.25624
4e+09 0.28688
6e+09 0.30648
8e+09 0.33184
1e+10 0.33184
2e+10 0.33184
4e+10 0.37304
6e+10 0.38312
8e+10 0.38776
1e+11 0.39216
2e+11 0.42472
4e+11 0.43888
6e+11 0.4592
8e+11 0.4592
1e+12 0.4756
2e+12 0.48544
4e+12 0.526
6e+12 0.53472
8e+12 0.54344
1e+13 0.55768
2e+13 0.5976
4e+13 0.62264
6e+13 0.62672
8e+13 0.66544
1e+14 0.67648
2e+14 0.67648
4e+14 0.68472
6e+14 0.7036
8e+14 0.71368
1e+15 0.72176
2e+15 0.73656
4e+15 0.74816
6e+15 0.76432
8e+15 0.76432
1e+16 0.76432


==> monte/tau3/bfield.dat <==
2000 0
4000 0.01224
6000 0.01224
8000 0.01224
10000 0.01224
20000 0.01224
40000 0.03272
60000 0.0456
80000 0.04856
100000 0.05216
200000 0.08336
400000 0.11856
600000 0.13432
800000 0.14032
1e+06 0.1452
2e+06 0.18488
4e+06 0.22712
6e+06 0.24152
8e+06 0.26128
1e+07 0.2788
2e+07 0.29864
4e+07 0.30776
6e+07 0.34152
8e+07 0.34152
1e+08 0.36872
2e+08 0.46768
4e+08 0.52464
6e+08 0.5424
8e+08 0.55672
1e+09 0.57128
2e+09 0.59008
4e+09 0.63928
6e+09 0.66464
8e+09 0.66464
1e+10 0.66464
2e+10 0.69992
4e+10 0.7156
6e+10 0.7368
8e+10 0.7368
1e+11 0.74992
2e+11 0.7724
4e+11 0.79672
6e+11 0.81488
8e+11 0.81936
1e+12 0.82384
2e+12 0.8416
4e+12 0.85072
6e+12 0.8644
8e+12 0.87392
1e+13 0.87736
2e+13 0.89072
4e+13 0.90976
6e+13 0.91704
8e+13 0.91704
1e+14 0.91888
2e+14 0.92616
4e+14 0.94664
6e+14 0.94824
8e+14 0.94824
1e+15 0.95088
2e+15 0.95824
4e+15 0.96296
6e+15 0.96296
8e+15 0.96296
1e+16 0.96296


==> monte/tau3/brazzers.dat <==
2000 0
4000 0.01368
6000 0.01368
8000 0.01368
10000 0.01368
20000 0.03864
40000 0.0596
60000 0.07112
80000 0.09624
100000 0.09624
200000 0.14688
400000 0.19184
600000 0.2204
800000 0.22736
1e+06 0.26016
2e+06 0.2928
4e+06 0.3304
6e+06 0.35208
8e+06 0.36608
1e+07 0.36088
2e+07 0.39088
4e+07 0.39992
6e+07 0.46848
8e+07 0.53848
1e+08 0.5928
2e+08 0.6316
4e+08 0.66088
6e+08 0.6692
8e+08 0.68376
1e+09 0.6912
2e+09 0.71688
4e+09 0.7496
6e+09 0.764
8e+09 0.77896
1e+10 0.784
2e+10 0.81064
4e+10 0.8276
6e+10 0.83928
8e+10 0.85232
1e+11 0.85232
2e+11 0.86568
4e+11 0.88128
6e+11 0.89048
8e+11 0.89544
1e+12 0.90008
2e+12 0.91152
4e+12 0.9192
6e+12 0.92928
8e+12 0.92928
1e+13 0.93224
2e+13 0.9348
4e+13 0.9416
6e+13 0.94744
8e+13 0.94896
1e+14 0.95208
2e+14 0.95512
4e+14 0.96088
6e+14 0.96368
8e+14 0.96456
1e+15 0.96544
2e+15 0.97008
4e+15 0.9708
6e+15 0.97216
8e+15 0.97216
1e+16 0.97216


==> monte/tau3/clixsense.dat <==
2000 0.01576
4000 0.01576
6000 0.01576
8000 0.01576
10000 0.01576
20000 0.01576
40000 0.02456
60000 0.03512
80000 0.04176
100000 0.05152
200000 0.07544
400000 0.09408
600000 0.11352
800000 0.13336
1e+06 0.13336
2e+06 0.18008
4e+06 0.20384
6e+06 0.2228
8e+06 0.24176
1e+07 0.26112
2e+07 0.27752
4e+07 0.32416
6e+07 0.32416
8e+07 0.32416
1e+08 0.36848
2e+08 0.45048
4e+08 0.47448
6e+08 0.50936
8e+08 0.5172
1e+09 0.52456
2e+09 0.56944
4e+09 0.5912
6e+09 0.63352
8e+09 0.65032
1e+10 0.656
2e+10 0.6732
4e+10 0.69944
6e+10 0.70488
8e+10 0.71528
1e+11 0.72952
2e+11 0.74968
4e+11 0.774
6e+11 0.79056
8e+11 0.7992
1e+12 0.80392
2e+12 0.83344
4e+12 0.84384
6e+12 0.858
8e+12 0.858
1e+13 0.86088
2e+13 0.87456
4e+13 0.88752
6e+13 0.88904
8e+13 0.89544
1e+14 0.90168
2e+14 0.90944
4e+14 0.9184
6e+14 0.926
8e+14 0.926
1e+15 0.92872
2e+15 0.93512
4e+15 0.93728
6e+15 0.94224
8e+15 0.94224
1e+16 0.94224


==> monte/tau3/csdn.dat <==
2000 0.07344
4000 0.08968
6000 0.08968
8000 0.08968
10000 0.08968
20000 0.08968
40000 0.09904
60000 0.10456
80000 0.10632
100000 0.10632
200000 0.11256
400000 0.12064
600000 0.12272
800000 0.12368
1e+06 0.1296
2e+06 0.13896
4e+06 0.14288
6e+06 0.146
8e+06 0.16264
1e+07 0.17408
2e+07 0.2016
4e+07 0.2028
6e+07 0.20384
8e+07 0.23216
1e+08 0.25544
2e+08 0.27176
4e+08 0.28176
6e+08 0.28912
8e+08 0.2972
1e+09 0.31312
2e+09 0.32856
4e+09 0.3572
6e+09 0.39096
8e+09 0.43008
1e+10 0.43928
2e+10 0.44496
4e+10 0.502
6e+10 0.5364
8e+10 0.55568
1e+11 0.57168
2e+11 0.59944
4e+11 0.64048
6e+11 0.664
8e+11 0.664
1e+12 0.67624
2e+12 0.73216
4e+12 0.74456
6e+12 0.74976
8e+12 0.76552
1e+13 0.78104
2e+13 0.79784
4e+13 0.82064
6e+13 0.82504
8e+13 0.84192
1e+14 0.84576
2e+14 0.85824
4e+14 0.86984
6e+14 0.8772
8e+14 0.89232
1e+15 0.89232
2e+15 0.8968
4e+15 0.91256
6e+15 0.91256
8e+15 0.91256
1e+16 0.91256


==> monte/tau3/neopets.dat <==
2000 0
4000 0
6000 0
8000 0
10000 0
20000 0.00136
40000 0.00136
60000 0.00368
80000 0.00824
100000 0.01024
200000 0.02072
400000 0.04216
600000 0.05072
800000 0.07576
1e+06 0.0692
2e+06 0.0992
4e+06 0.1548
6e+06 0.18472
8e+06 0.20864
1e+07 0.22296
2e+07 0.2556
4e+07 0.30816
6e+07 0.34176
8e+07 0.36984
1e+08 0.4076
2e+08 0.53744
4e+08 0.5908
6e+08 0.62024
8e+08 0.65416
1e+09 0.66144
2e+09 0.66144
4e+09 0.6988
6e+09 0.72152
8e+09 0.72152
1e+10 0.736
2e+10 0.75088
4e+10 0.7748
6e+10 0.78264
8e+10 0.7944
1e+11 0.7976
2e+11 0.81888
4e+11 0.82928
6e+11 0.84864
8e+11 0.85888
1e+12 0.85888
2e+12 0.87392
4e+12 0.88888
6e+12 0.89344
8e+12 0.89768
1e+13 0.90512
2e+13 0.91144
4e+13 0.92264
6e+13 0.92712
8e+13 0.93024
1e+14 0.93448
2e+14 0.93704
4e+14 0.94872
6e+14 0.95088
8e+14 0.95336
1e+15 0.95768
2e+15 0.95768
4e+15 0.96512
6e+15 0.96512
8e+15 0.96512
1e+16 0.96512


==> monte/tau3/train/000webhost_train.dat <==
2000 0
4000 0
6000 0
8000 0
10000 0
20000 0
40000 0.00144
60000 0.00144
80000 0.00144
100000 0.00144
200000 0.00544
400000 0.00848
600000 0.01312
800000 0.01312
1e+06 0.01464
2e+06 0.01944
4e+06 0.02984
6e+06 0.03288
8e+06 0.04144
1e+07 0.04336
2e+07 0.0596
4e+07 0.06976
6e+07 0.07672
8e+07 0.08128
1e+08 0.08408
2e+08 0.12256
4e+08 0.19128
6e+08 0.20488
8e+08 0.2188
1e+09 0.22616
2e+09 0.25096
4e+09 0.28792
6e+09 0.3036
8e+09 0.3292
1e+10 0.3292
2e+10 0.33352
4e+10 0.36776
6e+10 0.37752
8e+10 0.38784
1e+11 0.39792
2e+11 0.4208
4e+11 0.44136
6e+11 0.4652
8e+11 0.4652
1e+12 0.47432
2e+12 0.48952
4e+12 0.52808
6e+12 0.53232
8e+12 0.53616
1e+13 0.54864
2e+13 0.58224
4e+13 0.60792
6e+13 0.62584
8e+13 0.65016
1e+14 0.66656
2e+14 0.66656
4e+14 0.6836
6e+14 0.69128
8e+14 0.71784
1e+15 0.7228
2e+15 0.74008
4e+15 0.74632
6e+15 0.76832
8e+15 0.76832
1e+16 0.76832


==> monte/tau3/train/bfield_train.dat <==
2000 0
4000 0.01128
6000 0.01128
8000 0.01128
10000 0.01128
20000 0.01128
40000 0.02736
60000 0.0404
80000 0.0404
100000 0.0464
200000 0.07376
400000 0.10888
600000 0.11936
800000 0.13072
1e+06 0.14576
2e+06 0.17456
4e+06 0.21856
6e+06 0.23808
8e+06 0.24536
1e+07 0.27824
2e+07 0.29968
4e+07 0.30888
6e+07 0.34208
8e+07 0.34208
1e+08 0.37048
2e+08 0.47112
4e+08 0.52416
6e+08 0.53488
8e+08 0.55
1e+09 0.56456
2e+09 0.60168
4e+09 0.64088
6e+09 0.66432
8e+09 0.66432
1e+10 0.66432
2e+10 0.69248
4e+10 0.72024
6e+10 0.7364
8e+10 0.74024
1e+11 0.74848
2e+11 0.77672
4e+11 0.80184
6e+11 0.81872
8e+11 0.82208
1e+12 0.82984
2e+12 0.84048
4e+12 0.85288
6e+12 0.86248
8e+12 0.87344
1e+13 0.8832
2e+13 0.892
4e+13 0.90632
6e+13 0.91672
8e+13 0.9188
1e+14 0.92304
2e+14 0.92904
4e+14 0.94504
6e+14 0.95032
8e+14 0.95192
1e+15 0.95328
2e+15 0.95776
4e+15 0.96424
6e+15 0.96424
8e+15 0.96424
1e+16 0.96424


==> monte/tau3/train/brazzers_train.dat <==
2000 0
4000 0.01264
6000 0.01264
8000 0.01264
10000 0.01264
20000 0.03024
40000 0.05648
60000 0.06744
80000 0.08464
100000 0.0972
200000 0.13448
400000 0.174
600000 0.21048
800000 0.21768
1e+06 0.23992
2e+06 0.294
4e+06 0.32272
6e+06 0.34648
8e+06 0.3628
1e+07 0.3628
2e+07 0.38144
4e+07 0.40024
6e+07 0.47096
8e+07 0.53288
1e+08 0.55552
2e+08 0.62992
4e+08 0.65976
6e+08 0.66728
8e+08 0.6824
1e+09 0.68984
2e+09 0.72952
4e+09 0.74744
6e+09 0.76776
8e+09 0.78464
1e+10 0.79448
2e+10 0.81304
4e+10 0.8336
6e+10 0.84008
8e+10 0.85368
1e+11 0.85368
2e+11 0.86896
4e+11 0.88832
6e+11 0.8916
8e+11 0.89976
1e+12 0.90696
2e+12 0.91304
4e+12 0.91808
6e+12 0.9304
8e+12 0.9304
1e+13 0.9336
2e+13 0.93912
4e+13 0.94312
6e+13 0.94632
8e+13 0.9512
1e+14 0.95328
2e+14 0.95536
4e+14 0.96232
6e+14 0.96328
8e+14 0.9656
1e+15 0.96656
2e+15 0.96736
4e+15 0.9708
6e+15 0.97176
8e+15 0.97192
1e+16 0.97192


==> monte/tau3/train/clixsense_train.dat <==
2000 0
4000 0.01512
6000 0.01512
8000 0.01512
10000 0.01512
20000 0.01512
40000 0.024
60000 0.02768
80000 0.03696
100000 0.04352
200000 0.06368
400000 0.0892
600000 0.1104
800000 0.12448
1e+06 0.12448
2e+06 0.16048
4e+06 0.2004
6e+06 0.22032
8e+06 0.226
1e+07 0.25248
2e+07 0.27952
4e+07 0.32168
6e+07 0.32168
8e+07 0.32168
1e+08 0.34424
2e+08 0.45168
4e+08 0.4772
6e+08 0.5048
8e+08 0.5048
1e+09 0.52624
2e+09 0.55144
4e+09 0.59608
6e+09 0.6152
8e+09 0.6332
1e+10 0.65096
2e+10 0.66656
4e+10 0.69744
6e+10 0.70272
8e+10 0.7272
1e+11 0.73256
2e+11 0.74832
4e+11 0.78848
6e+11 0.79728
8e+11 0.80136
1e+12 0.81096
2e+12 0.83984
4e+12 0.8476
6e+12 0.85904
8e+12 0.86216
1e+13 0.86496
2e+13 0.87984
4e+13 0.88912
6e+13 0.89536
8e+13 0.90432
1e+14 0.90648
2e+14 0.91008
4e+14 0.91688
6e+14 0.92904
8e+14 0.92904
1e+15 0.93184
2e+15 0.9356
4e+15 0.9416
6e+15 0.94512
8e+15 0.94512
1e+16 0.94512


==> monte/tau3/train/csdn_train.dat <==
2000 0.06928
4000 0.06928
6000 0.06928
8000 0.06928
10000 0.06928
20000 0.08408
40000 0.08808
60000 0.09376
80000 0.09848
100000 0.09848
200000 0.11024
400000 0.11144
600000 0.11456
800000 0.11736
1e+06 0.12456
2e+06 0.12984
4e+06 0.1392
6e+06 0.14304
8e+06 0.14504
1e+07 0.16464
2e+07 0.1968
4e+07 0.19808
6e+07 0.19928
8e+07 0.19928
1e+08 0.2504
2e+08 0.2816
4e+08 0.28376
6e+08 0.28528
8e+08 0.30048
1e+09 0.30664
2e+09 0.33056
4e+09 0.34912
6e+09 0.38464
8e+09 0.4148
1e+10 0.42232
2e+10 0.4508
4e+10 0.48824
6e+10 0.5288
8e+10 0.55592
1e+11 0.56456
2e+11 0.5984
4e+11 0.64
6e+11 0.66504
8e+11 0.66504
1e+12 0.67016
2e+12 0.73584
4e+12 0.74144
6e+12 0.76472
8e+12 0.7756
1e+13 0.78704
2e+13 0.80024
4e+13 0.81992
6e+13 0.83064
8e+13 0.8404
1e+14 0.8404
2e+14 0.85944
4e+14 0.86936
6e+14 0.8824
8e+14 0.89048
1e+15 0.896
2e+15 0.90328
4e+15 0.9156
6e+15 0.9156
8e+15 0.9156
1e+16 0.9156


==> monte/tau3/train/neopets_train.dat <==
2000 0
4000 0
6000 0
8000 0
10000 0
20000 0
40000 0
60000 0.00344
80000 0.00616
100000 0.00616
200000 0.018
400000 0.038
600000 0.04064
800000 0.06504
1e+06 0.06504
2e+06 0.09168
4e+06 0.15952
6e+06 0.1652
8e+06 0.20576
1e+07 0.21352
2e+07 0.2444
4e+07 0.30136
6e+07 0.3372
8e+07 0.34296
1e+08 0.45392
2e+08 0.5224
4e+08 0.58016
6e+08 0.61096
8e+08 0.64736
1e+09 0.66208
2e+09 0.66208
4e+09 0.6964
6e+09 0.72256
8e+09 0.72256
1e+10 0.73984
2e+10 0.74952
4e+10 0.78416
6e+10 0.79264
8e+10 0.79616
1e+11 0.80384
2e+11 0.82216
4e+11 0.83816
6e+11 0.85032
8e+11 0.8564
1e+12 0.85944
2e+12 0.87752
4e+12 0.89024
6e+12 0.89712
8e+12 0.9048
1e+13 0.90704
2e+13 0.91312
4e+13 0.92504
6e+13 0.93096
8e+13 0.9328
1e+14 0.93416
2e+14 0.94088
4e+14 0.94784
6e+14 0.95384
8e+14 0.95528
1e+15 0.95744
2e+15 0.96016
4e+15 0.966
6e+15 0.966
8e+15 0.966
1e+16 0.966


==> monte/tau5/000webhost.dat <==
2000 0
4000 0
6000 0
8000 0
10000 0.00176
20000 0
40000 0.00384
60000 0.00384
80000 0.00384
100000 0.00384
200000 0.00384
400000 0.00792
600000 0.01032
800000 0.01032
1e+06 0.01376
2e+06 0.01448
4e+06 0.02416
6e+06 0.03
8e+06 0.03176
1e+07 0.03752
2e+07 0.05104
4e+07 0.06648
6e+07 0.07384
8e+07 0.07384
1e+08 0.08072
2e+08 0.1876
4e+08 0.1876
6e+08 0.1876
8e+08 0.1988
1e+09 0.1988
2e+09 0.24352
4e+09 0.26672
6e+09 0.28688
8e+09 0.2916
1e+10 0.30648
2e+10 0.33184
4e+10 0.3772
6e+10 0.3772
8e+10 0.38312
1e+11 0.38312
2e+11 0.4192
4e+11 0.43424
6e+11 0.43888
8e+11 0.4468
1e+12 0.45488
2e+12 0.4804
4e+12 0.51648
6e+12 0.526
8e+12 0.53472
1e+13 0.5516
2e+13 0.57112
4e+13 0.60272
6e+13 0.60776
8e+13 0.61728
1e+14 0.62176
2e+14 0.65512
4e+14 0.6812
6e+14 0.688
8e+14 0.688
1e+15 0.7092
2e+15 0.72176
4e+15 0.73656
6e+15 0.75152
8e+15 0.76432
1e+16 0.76432


==> monte/tau5/bfield.dat <==
2000 0
4000 0.01224
6000 0.01224
8000 0.01224
10000 0.01224
20000 0.01224
40000 0.0228
60000 0.03272
80000 0.0456
100000 0.04856
200000 0.06008
400000 0.10416
600000 0.11856
800000 0.13432
1e+06 0.16176
2e+06 0.19664
4e+06 0.19664
6e+06 0.24152
8e+06 0.24152
1e+07 0.25472
2e+07 0.2788
4e+07 0.34152
6e+07 0.39392
8e+07 0.39392
1e+08 0.39392
2e+08 0.42624
4e+08 0.51496
6e+08 0.53328
8e+08 0.5424
1e+09 0.54952
2e+09 0.59584
4e+09 0.60232
6e+09 0.62144
8e+09 0.63928
1e+10 0.67664
2e+10 0.68256
4e+10 0.71112
6e+10 0.7368
8e+10 0.73264
1e+11 0.7368
2e+11 0.79968
4e+11 0.79968
6e+11 0.79968
8e+11 0.8068
1e+12 0.8068
2e+12 0.85072
4e+12 0.84824
6e+12 0.84824
8e+12 0.85928
1e+13 0.87096
2e+13 0.88272
4e+13 0.89544
6e+13 0.90976
8e+13 0.91704
1e+14 0.91704
2e+14 0.92616
4e+14 0.94024
6e+14 0.94664
8e+14 0.95088
1e+15 0.94664
2e+15 0.95336
4e+15 0.96216
6e+15 0.96296
8e+15 0.96296
1e+16 0.96296


==> monte/tau5/brazzers.dat <==
2000 0
4000 0.01368
6000 0.01368
8000 0.01368
10000 0.01368
20000 0.02336
40000 0.05344
60000 0.0596
80000 0.07112
100000 0.08944
200000 0.126
400000 0.19184
600000 0.19184
800000 0.2204
1e+06 0.2204
2e+06 0.26688
4e+06 0.2992
6e+06 0.314
8e+06 0.33664
1e+07 0.36088
2e+07 0.39544
4e+07 0.39544
6e+07 0.46848
8e+07 0.48168
1e+08 0.59152
2e+08 0.59152
4e+08 0.62128
6e+08 0.66088
8e+08 0.66088
1e+09 0.6692
2e+09 0.70512
4e+09 0.7436
6e+09 0.79744
8e+09 0.79744
1e+10 0.79744
2e+10 0.79744
4e+10 0.824
6e+10 0.8276
8e+10 0.8356
1e+11 0.84208
2e+11 0.85576
4e+11 0.87152
6e+11 0.8776
8e+11 0.89048
1e+12 0.9052
2e+12 0.90728
4e+12 0.91392
6e+12 0.9192
8e+12 0.92928
1e+13 0.92928
2e+13 0.93224
4e+13 0.9348
6e+13 0.9416
8e+13 0.94288
1e+14 0.94744
2e+14 0.95296
4e+14 0.9572
6e+14 0.96088
8e+14 0.96368
1e+15 0.96544
2e+15 0.96736
4e+15 0.97048
6e+15 0.9708
8e+15 0.97216
1e+16 0.97216


==> monte/tau5/clixsense.dat <==
2000 0.01576
4000 0.01576
6000 0.01576
8000 0.01576
10000 0.01576
20000 0.01576
40000 0.02456
60000 0.02456
80000 0.03512
100000 0.03512
200000 0.05152
400000 0.0852
600000 0.09864
800000 0.11352
1e+06 0.13336
2e+06 0.1864
4e+06 0.19192
6e+06 0.19824
8e+06 0.2228
1e+07 0.2228
2e+07 0.26112
4e+07 0.28096
6e+07 0.32416
8e+07 0.32416
1e+08 0.3964
2e+08 0.3964
4e+08 0.45048
6e+08 0.47448
8e+08 0.5172
1e+09 0.5172
2e+09 0.54512
4e+09 0.5972
6e+09 0.5972
8e+09 0.5972
1e+10 0.6156
2e+10 0.656
4e+10 0.6732
6e+10 0.70488
8e+10 0.69944
1e+11 0.71528
2e+11 0.74968
4e+11 0.774
6e+11 0.7992
8e+11 0.7992
1e+12 0.80392
2e+12 0.81136
4e+12 0.83744
6e+12 0.84736
8e+12 0.85448
1e+13 0.86088
2e+13 0.87248
4e+13 0.87688
6e+13 0.88752
8e+13 0.90168
1e+14 0.90168
2e+14 0.90584
4e+14 0.91136
6e+14 0.9184
8e+14 0.92024
1e+15 0.926
2e+15 0.93512
4e+15 0.93512
6e+15 0.94224
8e+15 0.94224
1e+16 0.94224


==> monte/tau5/csdn.dat <==
2000 0.07344
4000 0.08968
6000 0.07344
8000 0.08968
10000 0.08968
20000 0.08968
40000 0.08968
60000 0.0932
80000 0.10456
100000 0.10456
200000 0.1072
400000 0.12064
600000 0.12064
800000 0.12272
1e+06 0.12368
2e+06 0.1296
4e+06 0.1412
6e+06 0.14288
8e+06 0.15072
1e+07 0.1756
2e+07 0.19536
4e+07 0.2016
6e+07 0.2028
8e+07 0.20384
1e+08 0.20384
2e+08 0.25672
4e+08 0.28128
6e+08 0.28128
8e+08 0.28912
1e+09 0.28912
2e+09 0.31312
4e+09 0.39096
6e+09 0.39096
8e+09 0.39096
1e+10 0.43008
2e+10 0.43928
4e+10 0.44496
6e+10 0.5344
8e+10 0.5364
1e+11 0.57168
2e+11 0.59328
4e+11 0.61784
6e+11 0.62896
8e+11 0.62896
1e+12 0.64048
2e+12 0.69808
4e+12 0.738
6e+12 0.74976
8e+12 0.79784
1e+13 0.79784
2e+13 0.79784
4e+13 0.82064
6e+13 0.82064
8e+13 0.82504
1e+14 0.82784
2e+14 0.84576
4e+14 0.8608
6e+14 0.86984
8e+14 0.87424
1e+15 0.8772
2e+15 0.8968
4e+15 0.9108
6e+15 0.91256
8e+15 0.91256
1e+16 0.91256


==> monte/tau5/neopets.dat <==
2000 0
4000 0
6000 0
8000 0
10000 0
20000 0.00136
40000 0.00136
60000 0.00136
80000 0.00136
100000 0.00824
200000 0.01208
400000 0.03072
600000 0.05072
800000 0.05072
1e+06 0.06472
2e+06 0.0992
4e+06 0.1936
6e+06 0.1936
8e+06 0.1936
1e+07 0.1936
2e+07 0.23848
4e+07 0.2556
6e+07 0.30816
8e+07 0.39352
1e+08 0.39352
2e+08 0.53744
4e+08 0.5908
6e+08 0.60136
8e+08 0.5908
1e+09 0.62024
2e+09 0.64576
4e+09 0.6836
6e+09 0.70488
8e+09 0.71064
1e+10 0.72152
2e+10 0.74608
4e+10 0.7976
6e+10 0.7976
8e+10 0.7976
1e+11 0.7976
2e+11 0.81888
4e+11 0.82928
6e+11 0.832
8e+11 0.83784
1e+12 0.84864
2e+12 0.86184
4e+12 0.87392
6e+12 0.88888
8e+12 0.88888
1e+13 0.89344
2e+13 0.9096
4e+13 0.91712
6e+13 0.92264
8e+13 0.93024
1e+14 0.93024
2e+14 0.93576
4e+14 0.94216
6e+14 0.94464
8e+14 0.95088
1e+15 0.95336
2e+15 0.95768
4e+15 0.96472
6e+15 0.96512
8e+15 0.96512
1e+16 0.96512


==> monte/tau5/train/000webhost_train.dat <==
2000 0
4000 0
6000 0
8000 0
10000 0
20000 0
40000 0.00144
60000 0.00144
80000 0.00144
100000 0.00144
200000 0.00144
400000 0.00544
600000 0.00704
800000 0.00944
1e+06 0.01312
2e+06 0.01536
4e+06 0.02016
6e+06 0.02456
8e+06 0.03048
1e+07 0.03288
2e+07 0.04336
4e+07 0.0596
6e+07 0.06976
8e+07 0.06976
1e+08 0.07672
2e+08 0.1784
4e+08 0.1784
6e+08 0.1784
8e+08 0.19536
1e+09 0.20488
2e+09 0.23992
4e+09 0.27016
6e+09 0.28792
8e+09 0.28792
1e+10 0.3036
2e+10 0.3292
4e+10 0.37752
6e+10 0.37752
8e+10 0.37752
1e+11 0.37752
2e+11 0.412
4e+11 0.42472
6e+11 0.44136
8e+11 0.45072
1e+12 0.45592
2e+12 0.47768
4e+12 0.50832
6e+12 0.52808
8e+12 0.53232
1e+13 0.54864
2e+13 0.57168
4e+13 0.60256
6e+13 0.60792
8e+13 0.61248
1e+14 0.61712
2e+14 0.65016
4e+14 0.67088
6e+14 0.6836
8e+14 0.6836
1e+15 0.70848
2e+15 0.73136
4e+15 0.74008
6e+15 0.74632
8e+15 0.76832
1e+16 0.76832


==> monte/tau5/train/bfield_train.dat <==
2000 0
4000 0.01128
6000 0.01128
8000 0.01128
10000 0.01128
20000 0.01128
40000 0.01712
60000 0.02736
80000 0.0404
100000 0.0404
200000 0.05816
400000 0.0932
600000 0.10888
800000 0.13072
1e+06 0.15896
2e+06 0.19256
4e+06 0.19256
6e+06 0.2316
8e+06 0.2316
1e+07 0.24536
2e+07 0.27824
4e+07 0.30888
6e+07 0.39192
8e+07 0.39192
1e+08 0.39192
2e+08 0.41336
4e+08 0.5036
6e+08 0.52648
8e+08 0.53488
1e+09 0.55
2e+09 0.59584
4e+09 0.60168
6e+09 0.62048
8e+09 0.64088
1e+10 0.6704
2e+10 0.6704
4e+10 0.704
6e+10 0.7364
8e+10 0.7364
1e+11 0.7364
2e+11 0.79824
4e+11 0.79824
6e+11 0.80184
8e+11 0.81872
1e+12 0.81872
2e+12 0.85288
4e+12 0.85288
6e+12 0.85288
8e+12 0.86032
1e+13 0.87168
2e+13 0.88944
4e+13 0.90152
6e+13 0.90632
8e+13 0.91672
1e+14 0.91672
2e+14 0.92904
4e+14 0.94056
6e+14 0.94504
8e+14 0.95328
1e+15 0.95032
2e+15 0.9556
4e+15 0.96216
6e+15 0.96424
8e+15 0.96424
1e+16 0.96424


==> monte/tau5/train/brazzers_train.dat <==
2000 0
4000 0.01264
6000 0.01264
8000 0.01264
10000 0.01264
20000 0.02256
40000 0.04424
60000 0.05648
80000 0.06192
100000 0.07296
200000 0.11456
400000 0.1952
600000 0.1952
800000 0.21048
1e+06 0.21048
2e+06 0.26264
4e+06 0.294
6e+06 0.30728
8e+06 0.33824
1e+07 0.3628
2e+07 0.3908
4e+07 0.39616
6e+07 0.43992
8e+07 0.43992
1e+08 0.59752
2e+08 0.59752
4e+08 0.61936
6e+08 0.65216
8e+08 0.65216
1e+09 0.66728
2e+09 0.70296
4e+09 0.74272
6e+09 0.79976
8e+09 0.79976
1e+10 0.79976
2e+10 0.79976
4e+10 0.82568
6e+10 0.8336
8e+10 0.83696
1e+11 0.84376
2e+11 0.85688
4e+11 0.86896
6e+11 0.88256
8e+11 0.8916
1e+12 0.90696
2e+12 0.90928
4e+12 0.91504
6e+12 0.91808
8e+12 0.9304
1e+13 0.9304
2e+13 0.9336
4e+13 0.93912
6e+13 0.94312
8e+13 0.94432
1e+14 0.94632
2e+14 0.95536
4e+14 0.95712
6e+14 0.96232
8e+14 0.96328
1e+15 0.96656
2e+15 0.96736
4e+15 0.96736
6e+15 0.9708
8e+15 0.97176
1e+16 0.97176


==> monte/tau5/train/clixsense_train.dat <==
2000 0
4000 0.01512
6000 0.01512
8000 0.01512
10000 0.01512
20000 0.01512
40000 0.02
60000 0.024
80000 0.02768
100000 0.034
200000 0.04352
400000 0.07576
600000 0.09376
800000 0.1104
1e+06 0.11872
2e+06 0.16048
4e+06 0.19512
6e+06 0.2004
8e+06 0.22032
1e+07 0.22032
2e+07 0.25248
4e+07 0.2844
6e+07 0.32168
8e+07 0.32168
1e+08 0.39544
2e+08 0.39544
4e+08 0.45168
6e+08 0.4772
8e+08 0.5048
1e+09 0.5048
2e+09 0.53992
4e+09 0.59608
6e+09 0.59608
8e+09 0.6028
1e+10 0.6092
2e+10 0.65096
4e+10 0.66656
6e+10 0.69744
8e+10 0.69744
1e+11 0.72024
2e+11 0.74832
4e+11 0.78848
6e+11 0.79728
8e+11 0.79728
1e+12 0.81096
2e+12 0.81776
4e+12 0.83984
6e+12 0.8476
8e+12 0.85256
1e+13 0.86216
2e+13 0.87264
4e+13 0.88224
6e+13 0.88912
8e+13 0.90648
1e+14 0.90648
2e+14 0.90832
4e+14 0.91304
6e+14 0.91688
8e+14 0.92512
1e+15 0.92904
2e+15 0.9356
4e+15 0.9368
6e+15 0.94512
8e+15 0.94512
1e+16 0.94512


==> monte/tau5/train/csdn_train.dat <==
2000 0.06928
4000 0.06928
6000 0.06928
8000 0.06928
10000 0.08408
20000 0.08408
40000 0.08408
60000 0.08808
80000 0.09376
100000 0.09376
200000 0.10272
400000 0.11144
600000 0.11144
800000 0.11456
1e+06 0.11736
2e+06 0.12456
4e+06 0.134
6e+06 0.1392
8e+06 0.14504
1e+07 0.16464
2e+07 0.19504
4e+07 0.1968
6e+07 0.19808
8e+07 0.19928
1e+08 0.19928
2e+08 0.254
4e+08 0.28272
6e+08 0.28352
8e+08 0.28528
1e+09 0.28528
2e+09 0.30736
4e+09 0.39072
6e+09 0.39072
8e+09 0.39072
1e+10 0.4148
2e+10 0.43744
4e+10 0.46136
6e+10 0.50728
8e+10 0.5288
1e+11 0.56456
2e+11 0.59216
4e+11 0.6112
6e+11 0.6284
8e+11 0.6284
1e+12 0.64592
2e+12 0.68456
4e+12 0.73584
6e+12 0.75272
8e+12 0.79616
1e+13 0.79616
2e+13 0.79616
4e+13 0.81992
6e+13 0.81992
8e+13 0.82672
1e+14 0.83704
2e+14 0.85344
4e+14 0.86216
6e+14 0.86936
8e+14 0.87688
1e+15 0.886
2e+15 0.8988
4e+15 0.9088
6e+15 0.9156
8e+15 0.9156
1e+16 0.9156


==> monte/tau5/train/neopets_train.dat <==
2000 0
4000 0
6000 0
8000 0
10000 0
20000 0
40000 0
60000 0
80000 0.00104
100000 0.00616
200000 0.01104
400000 0.02624
600000 0.04064
800000 0.04064
1e+06 0.0536
2e+06 0.09168
4e+06 0.18816
6e+06 0.18816
8e+06 0.18816
1e+07 0.18816
2e+07 0.22048
4e+07 0.25064
6e+07 0.30136
8e+07 0.38624
1e+08 0.38624
2e+08 0.5224
4e+08 0.59136
6e+08 0.59136
8e+08 0.59136
1e+09 0.61096
2e+09 0.64736
4e+09 0.6764
6e+09 0.6964
8e+09 0.71552
1e+10 0.72256
2e+10 0.74952
4e+10 0.79616
6e+10 0.79616
8e+10 0.79616
1e+11 0.79616
2e+11 0.82216
4e+11 0.82896
6e+11 0.83816
8e+11 0.83816
1e+12 0.85032
2e+12 0.86544
4e+12 0.88032
6e+12 0.89024
8e+12 0.8924
1e+13 0.89712
2e+13 0.90928
4e+13 0.91488
6e+13 0.92504
8e+13 0.9328
1e+14 0.9328
2e+14 0.93768
4e+14 0.94208
6e+14 0.94632
8e+14 0.95384
1e+15 0.95528
2e+15 0.95744
4e+15 0.9656
6e+15 0.966
8e+15 0.966
1e+16 0.966


==> sr/benchmark/bfield_benchmark.dat <==
(1000,0.00712917)
(2000,0.0114229)
(3000,0.0165873)
(4000,0.0216444)
(5000,0.0257533)
(6000,0.0286072)
(7000,0.0327254)
(8000,0.0363722)
(9000,0.0384997)
(10000,0.0415163)
(20000,0.0644619)
(30000,0.0813209)
(40000,0.0943723)
(50000,0.108217)
(60000,0.121211)
(70000,0.128728)
(80000,0.138443)
(90000,0.138443)
(100000,0.152204)
(200000,1)
(300000,1)
(400000,1)
(500000,1)
(600000,1)
(700000,1)
(800000,1)
(900000,1)
(1e+06,1)
(2e+06,1)
(3e+06,1)
(4e+06,1)
(5e+06,1)
(6e+06,1)
(7e+06,1)
(8e+06,1)
(9e+06,1)
(1e+07,1)
(2e+07,1)
(3e+07,1)
(4e+07,1)
(5e+07,1)
(6e+07,1)
(7e+07,1)
(8e+07,1)
(9e+07,1)


==> sr/benchmark/brazzers_benchmark.dat <==
(1000,0.016038)
(2000,0.0225191)
(3000,0.0296268)
(4000,0.0333065)
(5000,0.0404326)
(6000,0.0493229)
(7000,0.0558342)
(8000,0.0598553)
(9000,0.0654516)
(10000,0.0699989)
(20000,0.104983)
(30000,0.13016)
(40000,0.148909)
(50000,0.163617)
(60000,0.17754)
(70000,0.190031)
(80000,0.196643)
(90000,0.204344)
(100000,0.213903)
(200000,0.289936)
(300000,1)
(400000,1)
(500000,1)
(600000,1)
(700000,1)
(800000,1)
(900000,1)
(1e+06,1)
(2e+06,1)
(3e+06,1)
(4e+06,1)
(5e+06,1)
(6e+06,1)
(7e+06,1)
(8e+06,1)
(9e+06,1)
(1e+07,1)
(2e+07,1)
(3e+07,1)
(4e+07,1)
(5e+07,1)
(6e+07,1)
(7e+07,1)
(8e+07,1)
(9e+07,1)


==> sr/benchmark/clixsense_benchmark.dat <==
(1000,0.00952608)
(2000,0.0144223)
(3000,0.016411)
(4000,0.016977)
(5000,0.01815)
(6000,0.0193491)
(7000,0.0205464)
(8000,0.022127)
(9000,0.0233954)
(10000,0.0247101)
(20000,0.036103)
(30000,0.0571434)
(40000,0.0680886)
(50000,0.0762995)
(60000,0.0848776)
(70000,0.09134)
(80000,0.0957179)
(90000,0.100746)
(100000,0.106895)
(200000,0.141145)
(300000,0.163091)
(400000,0.189961)
(500000,0.212537)
(600000,0.250351)
(700000,0.250351)
(800000,1)
(900000,1)
(1e+06,1)
(2e+06,1)
(3e+06,1)
(4e+06,1)
(5e+06,1)
(6e+06,1)
(7e+06,1)
(8e+06,1)
(9e+06,1)
(1e+07,1)
(2e+07,1)
(3e+07,1)
(4e+07,1)
(5e+07,1)
(6e+07,1)
(7e+07,1)
(8e+07,1)
(9e+07,1)


==> sr/benchmark/csdn_benchmark.dat <==
(1000,0.104361)
(2000,0.11558)
(3000,0.124096)
(4000,0.126476)
(5000,0.128995)
(6000,0.13077)
(7000,0.132127)
(8000,0.133858)
(9000,0.135077)
(10000,0.136779)
(20000,0.145678)
(30000,0.155153)
(40000,0.165871)
(50000,0.176211)
(60000,0.18526)
(70000,0.195813)
(80000,0.202746)
(90000,0.209153)
(100000,0.213568)
(200000,0.234931)
(300000,0.245973)
(400000,0.256977)
(500000,0.263588)
(600000,0.272536)
(700000,0.278681)
(800000,0.286753)
(900000,0.286753)
(1e+06,0.298409)
(2e+06,1)
(3e+06,1)
(4e+06,1)
(5e+06,1)
(6e+06,1)
(7e+06,1)
(8e+06,1)
(9e+06,1)
(1e+07,1)
(2e+07,1)
(3e+07,1)
(4e+07,1)
(5e+07,1)
(6e+07,1)
(7e+07,1)
(8e+07,1)
(9e+07,1)


==> sr/benchmark/linkedinbenchmark.dat <==
100 0
200 0.00651741
300 0.00651741
400 0.00651741
500 0.00651741
600 0.00651741
700 0.00651741
800 0.00651741
900 0.00770788
1000 0.00878875
2000 0.0119224
3000 0.0135105
4000 0.015896
5000 0.0193232
6000 0.0207479
7000 0.0225388
8000 0.0251684
9000 0.0300855
10000 0.0347614
20000 0.0521605
30000 0.0640544
40000 0.0733375
50000 0.0810903
60000 0.0878507
70000 0.0935429
80000 0.0982889
90000 0.102759
100000 0.106998
200000 0.135169
300000 0.152669
400000 0.165844
500000 0.176361
600000 0.185214
700000 0.193035
800000 0.200108
900000 0.207282
1e+06 0.21421
2e+06 0.262645
3e+06 0.290858
4e+06 0.312803
5e+06 0.327521
6e+06 0.339633
7e+06 0.350537
8e+06 0.363815
9e+06 0.368907
1e+07 0.380797
2e+07 0.45729
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> sr/benchmark/neopets_benchmark.dat <==
(1000,0)
(2000,0.000696166)
(3000,0.00104874)
(4000,0.0022269)
(5000,0.00247015)
(6000,0.00299796)
(7000,0.0045024)
(8000,0.00596924)
(9000,0.00763433)
(10000,0.00937271)
(20000,0.0263875)
(30000,0.0404195)
(40000,0.0507388)
(50000,0.0608442)
(60000,0.0700353)
(70000,0.0784601)
(80000,0.085313)
(90000,0.0918545)
(100000,0.0973567)
(200000,0.138242)
(300000,0.166848)
(400000,0.190541)
(500000,0.210897)
(600000,0.226555)
(700000,0.240676)
(800000,0.2538)
(900000,0.264682)
(1e+06,0.274303)
(2e+06,0.340816)
(3e+06,0.380463)
(4e+06,0.421439)
(5e+06,0.446323)
(6e+06,0.462304)
(7e+06,0.507293)
(8e+06,0.507293)
(9e+06,0.541604)
(1e+07,0.592617)
(2e+07,1)
(3e+07,1)
(4e+07,1)
(5e+07,1)
(6e+07,1)
(7e+07,1)
(8e+07,1)
(9e+07,1)


==> sr/benchmark/rockyou.dat <==
100 0
200 0.00891714
300 0.00891714
400 0.00891714
500 0.0136978
600 0.0155216
700 0.0170537
800 0.0170537
900 0.0170537
1000 0.0180748
2000 0.0210209
3000 0.0292784
4000 0.0372556
5000 0.0441965
6000 0.0502635
7000 0.0580044
8000 0.062747
9000 0.0684736
10000 0.0730609
20000 0.108266
30000 0.131422
40000 0.147652
50000 0.16009
60000 0.169655
70000 0.178761
80000 0.186142
90000 0.193021
100000 0.199288
200000 0.242927
300000 0.274245
400000 0.297863
500000 0.317303
600000 0.332299
700000 0.346126
800000 0.357055
900000 0.369611
1e+06 0.376634
2e+06 0.435957
3e+06 0.479167
4e+06 0.495924
5e+06 0.518411
6e+06 0.554284
7e+06 1
8e+06 1
9e+06 1
1e+07 1
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> sr/benchmark/webhost_benchmark.dat <==
(1000,0.00163194)
(2000,0.00843459)
(3000,0.0111343)
(4000,0.0136115)
(5000,0.0162806)
(6000,0.0173264)
(7000,0.0179501)
(8000,0.0191437)
(9000,0.0204199)
(10000,0.0213568)
(20000,0.0267428)
(30000,0.0301661)
(40000,0.0333998)
(50000,0.0357216)
(60000,0.0378055)
(70000,0.0398116)
(80000,0.0416642)
(90000,0.0434272)
(100000,0.0450905)
(200000,0.057093)
(300000,0.0659573)
(400000,0.0735293)
(500000,0.0798716)
(600000,0.086192)
(700000,0.0931002)
(800000,0.0973816)
(900000,0.102542)
(1e+06,0.10912)
(2e+06,0.158503)
(3e+06,0.231178)
(4e+06,0.286106)
(5e+06,1)
(6e+06,1)
(7e+06,1)
(8e+06,1)
(9e+06,1)
(1e+07,1)
(2e+07,1)
(3e+07,1)
(4e+07,1)
(5e+07,1)
(6e+07,1)
(7e+07,1)
(8e+07,1)
(9e+07,1)


==> sr/benchmark/yahoobenchmark.dat <==
100 0.0108687
200 0.0108687
300 0.0108687
400 0.0108687
500 0.0130193
600 0.0130193
700 0.0130193
800 0.0130193
900 0.0130193
1000 0.0130193
2000 0.0188513
3000 0.0211013
4000 0.0240261
5000 0.0273839
6000 0.0301789
7000 0.0346581
8000 0.0387449
9000 0.0413373
10000 0.044151
20000 0.0656943
30000 0.0803341
40000 0.09181
50000 0.101412
60000 0.109265
70000 0.116352
80000 0.122769
90000 0.127819
100000 0.132373
200000 0.16559
300000 0.187903
400000 0.206915
500000 0.224601
600000 0.239523
700000 0.251187
800000 0.263239
900000 0.273606
1e+06 0.282625
2e+06 0.342187
3e+06 0.373372
4e+06 0.396265
5e+06 0.411368
6e+06 0.430698
7e+06 0.443029
8e+06 0.458349
9e+06 0.458349
1e+07 0.478853
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> sr/costs/linkedintau3.dat <==
100 1 1 1
200 1 1 1
300 1 1 1
400 0.485204 0.958336 0.455223
500 1.18207 0.958336 0.378489
600 1.18207 0.958336 0.378489
700 0.867817 0.557534 1.214
800 1.46992 0.803818 0.165586
900 1.26775 1.49178 0.204046
1000 1.44811 0.958336 0.405891
2000 2.50777 0.250685 0.143914
3000 3.28495 0.139921 0.111592
4000 3.22956 0.10095 0.100742
5000 3.23969 0.101037 0.100996
6000 3.33625 0.109698 0.100863
7000 3.14149 0.177527 0.120915
8000 2.77807 0.114772 0.359079
9000 3.22956 0.10095 0.100742
10000 3.25857 0.111945 0.140253
20000 3.26057 0.128074 0.115372
30000 3.34466 0.101301 0.100954
40000 3.34506 0.100493 0.100897
50000 3.342 0.100435 0.100145
60000 3.34103 0.104244 0.101631
70000 3.34755 0.100693 0.100049
80000 3.34214 0.10288 0.101464
90000 3.34739 0.100703 0.100094
100000 3.34604 0.100624 0.100948
200000 3.34765 0.10041 0.10013
300000 3.34466 0.101568 0.101325
400000 3.31515 0.132312 0.100443
500000 3.27885 0.168013 0.100657
600000 3.24469 0.202535 0.100103
700000 3.20895 0.238296 0.100045
800000 3.16988 0.275602 0.100132
900000 3.13183 0.311333 0.100322
1e+06 3.09361 0.347684 0.100021
2e+06 2.71146 0.731996 0.100106
3e+06 2.27074 1.16061 0.104726
4e+06 0.172737 2.28299 0.450396
5e+06 0.172737 2.28299 0.450396
6e+06 0.267079 2.55764 0.214966
7e+06 0.1517 2.90564 0.277239
8e+06 0.103585 3.18614 0.184605
9e+06 0.106639 3.12445 0.197331
1e+07 0.10635 3.09961 0.237412
2e+07 0.118614 2.37386 0.679115
3e+07 0.772842 0.25353 1.58979
4e+07 0.325154 0.105636 1.93664
5e+07 1.60679 0.101705 1.13491
6e+07 1.60679 0.101705 1.13491
7e+07 1.60679 0.101705 1.13491
8e+07 1.60679 0.101705 1.13491
9e+07 1.60679 0.101705 1.13491


==> sr/costs/rockyou.dat <==
v  c1 c2 c3
100 1 1 1
200 1 1 1
300 1 1 1
400 1 1 1
500 1.52443 0.277983 0.993734
600 1.51803 0.743123 0.145497
700 1.77607 0.777893 0.517789
800 2.29967 0.121271 0.366909
900 2.23869 0.293338 0.135208
1000 2.52424 0.147989 0.132917
2000 2.1746 0.810618 0.1079
3000 2.21213 0.170792 0.268798
4000 2.92463 0.101024 0.104737
5000 2.61498 0.121348 0.319306
6000 2.90172 0.116051 0.100315
7000 2.92631 0.100918 0.107894
8000 2.90482 0.111309 0.114881
9000 2.89874 0.131795 0.102147
10000 2.91433 0.107505 0.109138
20000 2.93538 0.1 0.100543
30000 2.92639 0.101269 0.102535
40000 2.93051 0.104239 0.100648
50000 2.93348 0.101265 0.100969
60000 2.93458 0.100102 0.100326
70000 2.92678 0.108271 0.100117
80000 2.91067 0.124681 0.100676
90000 2.8942 0.140869 0.100333
100000 2.87476 0.158479 0.101801
200000 2.69948 0.333391 0.102402
300000 2.5211 0.514048 0.100001
400000 2.32038 0.706871 0.100718
500000 2.10706 0.911415 0.102425
600000 1.89976 1.12375 0.104446
700000 0.180023 1.3901 0.787959
800000 0.289244 1.74232 0.828807
900000 0.163433 2.01966 0.798537
1e+06 0.180094 2.14008 0.715177
2e+06 0.101424 2.82237 0.172594
3e+06 0.103808 2.59154 0.287968
4e+06 0.101825 2.5297 0.438686
5e+06 0.103365 2.23625 0.694617
6e+06 0.10902 2.09518 0.811017
7e+06 0.105248 1.41642 1.32295
8e+06 0.321176 0.321176 1.85022
9e+06 0.321176 0.321176 1.85022
1e+07 0.321176 0.321176 1.85022
2e+07 1 1 1
3e+07 1 1 1
4e+07 1 1 1
5e+07 1 1 1
6e+07 1 1 1
7e+07 1 1 1
8e+07 1 1 1
9e+07 1 1 1


==> sr/costs/yahoo.dat <==
v c1 c2 c3
100 1 1 1
200 0.485204 0.958336 0.455223
300 0.882375 2.07944 0.101857
400 1.18207 0.958336 0.378489
500 1.18207 0.958336 0.378489
600 1.31327 0.156178 1.00032
700 1.77693 0.683552 0.556624
800 1.88973 0.282234 0.451708
900 2.04996 0.388846 0.122105
1000 2.18936 0.70327 0.182219
2000 1.80529 0.103417 0.722728
3000 2.77246 0.24897 0.18668
4000 3.04744 0.160375 0.162221
5000 3.22956 0.10095 0.100742
6000 3.22956 0.10095 0.100742
7000 3.06312 0.15158 0.125753
8000 2.97434 0.237498 0.121539
9000 2.65976 0.296688 0.332704
10000 2.95929 0.173848 0.233719
20000 3.22123 0.100131 0.106538
30000 3.23796 0.10577 0.101828
40000 3.20405 0.100197 0.108127
50000 3.24323 0.101426 0.100338
60000 3.24332 0.100139 0.100221
70000 3.24581 0.100072 0.100817
80000 3.24594 0.100665 0.100102
90000 3.24503 0.100686 0.101259
100000 3.2473 0.100208 0.100053
200000 3.19369 0.152837 0.100226
300000 3.1077 0.234805 0.101572
400000 3.02539 0.318176 0.100319
500000 2.93877 0.404385 0.100146
600000 2.83302 0.495255 0.109164
700000 2.75775 0.583896 0.100154
800000 2.65965 0.675413 0.100913
900000 2.5585 0.764116 0.106845
1e+06 2.47848 0.860457 0.100174
2e+06 0.172737 2.28299 0.450396
3e+06 0.155183 3.02574 0.175593
4e+06 0.100112 3.15342 0.132316
5e+06 0.144899 3.01573 0.201956
6e+06 0.235487 2.81751 0.245418
7e+06 0.106462 2.8486 0.335747
8e+06 0.124195 2.75999 0.382775
9e+06 0.140171 2.55049 0.518888
1e+07 0.104463 2.61688 0.496001
2e+07 0.544408 0.289146 1.60865
3e+07 0.354965 0.113835 0.307065
4e+07 0.354965 0.113835 0.307065
5e+07 0.354965 0.113835 0.307065
6e+07 0.354965 0.113835 0.307065
7e+07 0.354965 0.113835 0.307065
8e+07 0.354965 0.113835 0.307065
9e+07 0.354965 0.113835 0.307065


==> sr/pergroup/linkedinpergroup.dat <==
v c1 c2 c3 c4
100 0 0 0 0
200 0.00651741 0.0235237 0 0
300 0.00651741 0.0235237 0 0
400 0.00651741 0.0235237 0 0
500 0.00651741 0.0235237 0 0
600 0.00651741 0.0235237 0 0
700 0.00651741 0.0235237 0 0
800 0.00651741 0.0235237 0 0
900 0.00651741 0.0235237 0 0
1000 0.00651741 0.0235237 0 0
2000 0.00651741 0.0235237 0 0
3000 0.00770788 0.0278206 0 0
4000 0.00964885 0.0348263 0 0
5000 0.00964885 0.0348263 0 0
6000 0.0108339 0.0391035 0 0
7000 0.0124127 0.0448021 0 0
8000 0.0128476 0.0463716 0 0
9000 0.0128476 0.0463716 0 0
10000 0.0135105 0.0487642 0 0
20000 0.0207479 0.0748866 0 0
30000 0.0298695 0.10781 0 0
40000 0.0392687 0.141735 0 0
50000 0.0448026 0.161709 0 0
60000 0.0492681 0.177826 0 0
70000 0.053457 0.192946 0 0
80000 0.057954 0.209177 0 0
90000 0.0606339 0.21885 0 0
100000 0.0639292 0.230744 0 0
200000 0.0877441 0.316701 0 0
300000 0.102589 0.370282 0 0
400000 0.114578 0.413553 0 0
500000 0.12399 0.447526 0 0
600000 0.13202 0.476508 0 0
700000 0.138753 0.500812 0 0
800000 0.145038 0.523496 0 0
900000 0.150654 0.543767 0 0
1e+06 0.155992 0.563033 0 0
2e+06 0.195573 0.705896 0 0
3e+06 0.2331 0.841343 0 0
4e+06 0.277057 1 0 0
5e+06 0.277057 1 0 0
6e+06 0.277057 1 0 0
7e+06 0.277057 1 0 0
8e+06 0.278303 1 0.00446632 0
9e+06 0.287846 1 0.0386578 0
1e+07 0.295632 1 0.0665536 0
2e+07 0.363815 1 0.310854 0
3e+07 0.556152 1 1 0
4e+07 0.556152 1 1 0
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> sr/pergroup/rockyoupergroup.dat <==
v c1 c2 c3 c4
100 0 0 0 0
200 0.00891714 0.028103 0 0
300 0.00891714 0.028103 0 0
400 0.00891714 0.028103 0 0
500 0.00891714 0.028103 0 0
600 0.00891714 0.028103 0 0
700 0.00891714 0.028103 0 0
800 0.00891714 0.028103 0 0
900 0.00891714 0.028103 0 0
1000 0.00891714 0.028103 0 0
2000 0.0170537 0.0537458 0 0
3000 0.0180748 0.0569639 0 0
4000 0.0180748 0.0569639 0 0
5000 0.0200126 0.063071 0 0
6000 0.0210209 0.0662488 0 0
7000 0.0249634 0.078674 0 0
8000 0.0269236 0.0848516 0 0
9000 0.0299242 0.094308 0 0
10000 0.0322933 0.101774 0 0
20000 0.0551372 0.173769 0 0
30000 0.0741578 0.233713 0 0
40000 0.0870741 0.27442 0 0
50000 0.0992217 0.312704 0 0
60000 0.10941 0.344814 0 0
70000 0.118861 0.3746 0 0
80000 0.126538 0.398793 0 0
90000 0.133731 0.421462 0 0
100000 0.139918 0.440961 0 0
200000 0.181889 0.573236 0 0
300000 0.210139 0.662266 0 0
400000 0.232841 0.733814 0 0
500000 0.254951 0.803496 0 0
600000 0.278167 0.876662 0 0
700000 0.317303 1 0 0
800000 0.317303 1 0 0
900000 0.317303 1 0 0
1e+06 0.317303 1 0 0
2e+06 0.346126 1 0.0905904 0
3e+06 0.388876 1 0.224948 0
4e+06 0.414735 1 0.306223 0
5e+06 0.444607 1 0.400108 0
6e+06 0.465732 1 0.466499 0
7e+06 0.518411 1 0.632067 0
8e+06 0.635479 1 1 0
9e+06 0.635479 1 1 0
1e+07 0.635479 1 1 0
2e+07 1 1 1 1
3e+07 1 1 1 1
4e+07 1 1 1 1
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> sr/pergroup/yahoopergroup.dat <==
v c1 c2 c3 c4
100 0.0108687 0.0380119 0 0
200 0.0108687 0.0380119 0 0
300 0.0108687 0.0380119 0 0
400 0.0108687 0.0380119 0 0
500 0.0108687 0.0380119 0 0
600 0.0108687 0.0380119 0 0
700 0.0108687 0.0380119 0 0
800 0.0108687 0.0380119 0 0
900 0.0108687 0.0380119 0 0
1000 0.0108687 0.0380119 0 0
2000 0.0130193 0.0455331 0 0
3000 0.0130193 0.0455331 0 0
4000 0.0163026 0.0570161 0 0
5000 0.0183376 0.0641331 0 0
6000 0.0183376 0.0641331 0 0
7000 0.0188513 0.0659299 0 0
8000 0.0196878 0.0688553 0 0
9000 0.0211013 0.073799 0 0
10000 0.0211013 0.073799 0 0
20000 0.0314529 0.110002 0 0
30000 0.0419649 0.146767 0 0
40000 0.0499428 0.174668 0 0
50000 0.0561625 0.19642 0 0
60000 0.0628112 0.219674 0 0
70000 0.0680716 0.238071 0 0
80000 0.0729812 0.255242 0 0
90000 0.0770412 0.269441 0 0
100000 0.0814251 0.284773 0 0
200000 0.111342 0.389404 0 0
300000 0.130765 0.457334 0 0
400000 0.145037 0.507247 0 0
500000 0.157578 0.551107 0 0
600000 0.168411 0.588996 0 0
700000 0.178362 0.623796 0 0
800000 0.187903 0.657164 0 0
900000 0.197798 0.691773 0 0
1e+06 0.207443 0.725503 0 0
2e+06 0.28593 1 0 0
3e+06 0.28593 1 0 0
4e+06 0.302332 1 0.0567371 0
5e+06 0.325042 1 0.135298 0
6e+06 0.345455 1 0.20591 0
7e+06 0.356185 1 0.243029 0
8e+06 0.368658 1 0.286175 0
9e+06 0.383853 1 0.338738 0
1e+07 0.38977 1 0.359206 0
2e+07 0.575013 1 1 0
3e+07 1 1 1 1
4e+07 1 1 1 1
5e+07 1 1 1 1
6e+07 1 1 1 1
7e+07 1 1 1 1
8e+07 1 1 1 1
9e+07 1 1 1 1


==> sr/tau3/linkedintau3.dat <==
100 0
200 0
300 0
400 0.00651741
500 0.00651741
600 0.00651741
700 0.00651741
800 0.00651741
900 0.00651741
1000 0.00651741
2000 0.00651741
3000 0.00770788
4000 0.00964885
5000 0.00964885
6000 0.0108339
7000 0.0124127
8000 0.0128476
9000 0.0128476
10000 0.0135105
20000 0.0207479
30000 0.0298695
40000 0.0392687
50000 0.0448026
60000 0.0492681
70000 0.053457
80000 0.057954
90000 0.0606339
100000 0.0639292
200000 0.0877441
300000 0.102589
400000 0.114578
500000 0.12399
600000 0.13202
700000 0.138753
800000 0.145038
900000 0.150654
1e+06 0.155992
2e+06 0.195573
3e+06 0.2331
4e+06 0.277057
5e+06 0.277057
6e+06 0.277057
7e+06 0.277057
8e+06 0.278303
9e+06 0.287846
1e+07 0.295632
2e+07 0.363815
3e+07 0.556152
4e+07 0.556152
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> sr/tau3/rockyou.dat <==
100 0
200 0
300 0.00891714
400 0.00891714
500 0.00891714
600 0.00891714
700 0.00891714
800 0.00891714
900 0.00891714
1000 0.00891714
2000 0.0170537
3000 0.0180748
4000 0.0180748
5000 0.0200126
6000 0.0210209
7000 0.0249634
8000 0.0269236
9000 0.0299242
10000 0.0322933
20000 0.0551372
30000 0.0741578
40000 0.0870741
50000 0.0992217
60000 0.10941
70000 0.118861
80000 0.126538
90000 0.133731
100000 0.139918
200000 0.181889
300000 0.210139
400000 0.232841
500000 0.254951
600000 0.278167
700000 0.317303
800000 0.317303
900000 0.317303
1e+06 0.317303
2e+06 0.346126
3e+06 0.388876
4e+06 0.414735
5e+06 0.444607
6e+06 0.465732
7e+06 0.518411
8e+06 0.635479
9e+06 0.635479
1e+07 0.635479
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> sr/tau3/yahootau3.dat <==
100 0
200 0.0108687
300 0.0108687
400 0.0108687
500 0.0108687
600 0.0108687
700 0.0108687
800 0.0108687
900 0.0108687
1000 0.0108687
2000 0.0130193
3000 0.0130193
4000 0.0163026
5000 0.0183376
6000 0.0183376
7000 0.0188513
8000 0.0196878
9000 0.0211013
10000 0.0211013
20000 0.0314529
30000 0.0419649
40000 0.0499428
50000 0.0561625
60000 0.0627605
70000 0.0680716
80000 0.0729812
90000 0.0770412
100000 0.0814251
200000 0.111342
300000 0.130765
400000 0.145037
500000 0.157578
600000 0.168411
700000 0.178362
800000 0.187903
900000 0.197798
1e+06 0.207443
2e+06 0.28593
3e+06 0.28593
4e+06 0.302332
5e+06 0.325042
6e+06 0.345455
7e+06 0.356185
8e+06 0.368658
9e+06 0.383853
1e+07 0.38977
2e+07 0.575013
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> sr/tau5/linkedintau5.dat <==
100 0
200 0
300 0
400 0
500 0.00651741
600 0.00651741
700 0.00651741
800 0.00651741
900 0.00651741
1000 0.00651741
2000 0.00651741
3000 0.00651741
4000 0.00651741
5000 0.00651741
6000 0.00964885
7000 0.00878875
8000 0.00964885
9000 0.00964885
10000 0.00964885
20000 0.0135105
30000 0.0165762
40000 0.0207479
50000 0.0242957
60000 0.0316908
70000 0.0367122
80000 0.0402986
90000 0.0433441
100000 0.0456787
200000 0.0678348
300000 0.0848093
400000 0.0992378
500000 0.112831
600000 0.135551
700000 0.135551
800000 0.135551
900000 0.135551
1e+06 0.135551
2e+06 0.156776
3e+06 0.17978
4e+06 0.200108
5e+06 0.271142
6e+06 0.271142
7e+06 0.271142
8e+06 0.271142
9e+06 0.271142
1e+07 0.271142
2e+07 0.412486
3e+07 0.556152
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> sr/tau5/rockyou.dat <==
100 0
200 0
300 0
400 0.00891714
500 0.00891714
600 0.00891714
700 0.00891714
800 0.00891714
900 0.00891714
1000 0.00891714
2000 0.00891714
3000 0.0136978
4000 0.0170537
5000 0.0180748
6000 0.0180748
7000 0.0180748
8000 0.0200126
9000 0.0200126
10000 0.0200126
20000 0.0334018
30000 0.0478124
40000 0.0610676
50000 0.0730609
60000 0.0837242
70000 0.0937672
80000 0.103615
90000 0.154589
100000 0.154589
200000 0.154589
300000 0.165581
400000 0.18334
500000 0.198917
600000 0.213129
700000 0.225406
800000 0.3093
900000 0.3093
1e+06 0.3093
2e+06 0.3093
3e+06 0.343686
4e+06 0.384659
5e+06 0.465732
6e+06 0.465732
7e+06 0.465732
8e+06 0.465732
9e+06 0.479167
1e+07 0.635479
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> sr/tau5/yahootau5.dat <==
100 0
200 0
300 0.0108687
400 0.0108687
500 0.0108687
600 0.0108687
700 0.0108687
800 0.0108687
900 0.0108687
1000 0.0108687
2000 0.0108687
3000 0.0130193
4000 0.0130193
5000 0.0130193
6000 0.0130193
7000 0.0138979
8000 0.0163026
9000 0.0183376
10000 0.0183376
20000 0.0211013
30000 0.0269854
40000 0.0325225
50000 0.039457
60000 0.0439587
70000 0.0481092
80000 0.0519731
90000 0.0561625
100000 0.0596094
200000 0.092194
300000 0.142884
400000 0.142884
500000 0.142884
600000 0.142884
700000 0.142884
800000 0.147142
900000 0.153659
1e+06 0.159516
2e+06 0.28593
3e+06 0.28593
4e+06 0.28593
5e+06 0.28593
6e+06 0.296509
7e+06 0.325042
8e+06 0.336088
9e+06 0.348817
1e+07 0.430698
2e+07 1
3e+07 1
4e+07 1
5e+07 1
6e+07 1
7e+07 1
8e+07 1
9e+07 1


==> sr/test.txt <==
8e+06 0.336088


==> sr/test1.txt <==
8e+06 1 1 1

